Fast, Differentiable, GPU-Accelerated Ray Tracing for Multiple Diffraction and Reflection Paths

We present a fast, differentiable, GPU-accelerated optimization method for ray path tracing in environments containing planar reflectors and straight diffraction edges. Based on Fermat's principle, our approach reformulates the path-finding problem as the minimization of total path length, enabling efficient parallel execution on modern GPU architectures. Unlike existing methods that require separate algorithms for reflections and diffractions, our unified formulation maintains consistent problem dimensions across all interaction sequences, making it particularly suitable for vectorized computation. Through implicit differentiation, we achieve efficient gradient computation without differentiating through solver iterations, significantly outperforming traditional automatic differentiation approaches. Numerical simulations demonstrate convergence rates comparable to specialized Newton methods while providing superior scalability for large-scale applications. The method integrates seamlessly with differentiable programming libraries such as JAX and DrJIT, enabling new possibilities in inverse design and optimization for wireless propagation modeling. The source code is openly available at https://github.com/jeertmans/fpt-jax.

==> data/auto_vs_impl_diff.txt <==
num_inter,impl-16-1-1,impl-16-1-2,impl-16-64-1,impl-16-64-2,impl-128-1-1,impl-128-1-2,impl-128-64-1,impl-128-64-2,ad-16-1-1,ad-16-1-2,ad-16-64-1,ad-16-64-2,ad-128-1-1,ad-128-1-2,ad-128-64-1,ad-128-64-2
1,0.00021463040290733003,0.0003260205864374127,0.007466753487242386,0.0076610426899112235,0.0012505887738495532,0.0019378812794374038,0.05490593408467248,0.05757041615433991,0.0014093942984639268,0.0017989818926933885,0.030559608413438712,0.031914974642651424,0.009485634294604616,0.01212981141887472,0.24423290955434954,0.25462604069616646
2,0.00026927146541752984,0.0003507229128652918,0.007281110326792779,0.006644616602653904,0.0016244602075977516,0.0020189046626910567,0.05514999972822677,0.04927276499968554,0.001838601482849169,0.0020261081457470676,0.031405956730512635,0.033608171144234276,0.012555293359993292,0.014049092946141692,0.24680677601801498,0.26856300998146515
3,0.00027926543045655956,0.00036620515985746996,0.007499959188613243,0.007748652035703084,0.0016583608908445709,0.002157562959972503,0.056085676628364514,0.057792795459473766,0.002004734352430595,0.0021209738327057233,0.033380174056427285,0.03689771008378427,0.013635730101128242,0.01508686692853059,0.26863890417319325,0.29641297715716064
4,0.0003165991671849042,0.00038835713797847607,0.007470296019954341,0.00699939827617657,0.001919688724713134,0.0022764236270450054,0.05639360786881298,0.051978363898316664,0.0020944941230118274,0.0024478432958546493,0.0339730836284746,0.036692677780852785,0.014146902847236822,0.017584913674342846,0.2713016281403335,0.2917145524573113
5,0.0003369896961376071,0.00043677125941030684,0.00626338073118989,0.00800157571011888,0.0020757142928362424,0.002506925941311887,0.04690145638472002,0.05996521113972579,0.0023145957124818648,0.0025108397286385297,0.034039997974676744,0.03704667575657367,0.01538720080429422,0.017556582987142196,0.27397581500866053,0.29391713526898194
6,0.0003513643676914009,0.00046769831727059294,0.006465048128406384,0.007462175241505195,0.0021475791186094284,0.0024992771258777273,0.04824738141116021,0.05560115464031696,0.0022964244400749782,0.002698878459965012,0.036837087140884246,0.0400116763027784,0.015594868690241128,0.019844944856595246,0.2953907358626436,0.3192291825544089
7,0.0003740532642862361,0.0005294183164203007,0.007574641007397856,0.007070156963142965,0.0022175610115352487,0.002740869202950437,0.05677401414307366,0.05213192312845162,0.0023716962987756626,0.0029859589770369764,0.03840046228807686,0.03914091332782326,0.016470356995871824,0.022282341584962395,0.30665453616529703,0.31650808185804635
8,0.00036647999729029837,0.0005532580161400671,0.006669262895926035,0.009824991341613767,0.0021313898140631086,0.0027533359985266416,0.049317598771969125,0.0743536024587229,0.0026611543613086854,0.003430788131497268,0.03901719291295324,0.03998885111317837,0.019852336348932503,0.026236418358582474,0.31178170384373516,0.3196632365662871
9,0.0004387211051403678,0.000651651493855752,0.007024964818597905,0.01066554317583463,0.0025865313099763753,0.0030559096513648647,0.05197940339899755,0.08041385634236835,0.003058891285743032,0.00379618123705898,0.037592294729048646,0.04050666314183867,0.022745452199264295,0.02883291954307684,0.3013851474139041,0.32120009012786405
10,0.00040297814641546993,0.0007207626528272938,0.006945341758629574,0.0074707755399867895,0.0023662741828177655,0.0031637369131203743,0.05186451202857175,0.054908352784280266,0.003121703164153067,0.0042311730001321326,0.0385671917149531,0.04297971001526873,0.022106441002272603,0.03208209057172228,0.3114627378527075,0.34074335555279894


==> data/perf_diff_1d.txt <==
t_gd_1,e_gd_1,t_l-bfgs_1,e_l-bfgs_1,t_malbani_1,e_malbani_1,t_ours_1,e_ours_1,t_ours-64_1,e_ours-64_1,t_gd_2,e_gd_2,t_l-bfgs_2,e_l-bfgs_2,t_malbani_2,e_malbani_2,t_ours_2,e_ours_2,t_ours-64_2,e_ours-64_2,t_gd_3,e_gd_3,t_l-bfgs_3,e_l-bfgs_3,t_malbani_3,e_malbani_3,t_ours_3,e_ours_3,t_ours-64_3,e_ours-64_3,t_gd_4,e_gd_4,t_l-bfgs_4,e_l-bfgs_4,t_malbani_4,e_malbani_4,t_ours_4,e_ours_4,t_ours-64_4,e_ours-64_4,t_gd_5,e_gd_5,t_l-bfgs_5,e_l-bfgs_5,t_malbani_5,e_malbani_5,t_ours_5,e_ours_5,t_ours-64_5,e_ours-64_5
0.0005518038215647851,0.16677348,0.0007447652830409685,0.056945078,0.0010158503116773708,0.027047459,0.0004049683139892295,0.991842,0.0008423283113931705,0.991842,0.0005375985667009705,0.39966,0.0007828274498793429,0.1957147,0.0011013487534530992,0.080373615,0.0003925789884358112,1.9558407,0.0008297713835823483,1.9558407,0.000542136499308981,0.6215803,0.0007802531598468445,0.33299005,0.0015490474189864471,0.14552855,0.0003879847812931985,3.017204,0.0007958522592671215,3.017204,0.0005560866117344371,0.8726558,0.0007901940788474998,0.5103216,0.0015939780747118804,0.20982921,0.0003929925664228254,4.089886,0.0008228251950017044,4.089886,0.0005457846712753442,1.0533439,0.0008095031760001022,0.61985075,0.0017966312315880453,0.27533826,0.00039736620426577114,5.053402,0.0007331623628602496,5.053402
0.0006282802212684015,0.073853396,0.001012866377298321,0.01014058,0.0015096026358826617,0.0052660503,0.0004200481941225007,0.06338035,0.0012316784671441252,0.00023379676,0.0005562105292920023,0.22460875,0.0010650316036771982,0.07094732,0.0017563797184099842,0.019052656,0.0004101511921534049,0.53319234,0.0012230731115975815,0.4893138,0.0005660047638562641,0.3733758,0.001051903475857606,0.15951844,0.002698852681288762,0.044512153,0.00041534612741920033,1.1209886,0.0011697436494287102,1.0789808,0.0005688501975798447,0.5556254,0.0010553828458567814,0.28408942,0.0027881700615398587,0.08867461,0.00041400395525020676,1.7056243,0.0012323193703279165,1.6820513,0.0005776955958655371,0.6643892,0.0010834392607045758,0.37887788,0.0030727632214049144,0.11196057,0.00041362823614118883,2.2342668,0.001018051619841052,2.2223034
0.0005864817428602173,0.06984793,0.001407656519174842,0.0027331419,0.0019780941232872594,0.001426385,0.00040702570474240933,0.00980381,0.0015584478392930967,9.954556e-05,0.0005834056764142589,0.24146068,0.0013146971746048491,0.022657167,0.0024481753442835595,0.006332679,0.0004137028834416664,0.12493653,0.001622142555873974,0.07834412,0.0005912531292830992,0.43960783,0.0013235217505966179,0.06778086,0.0037978357815050654,0.016142229,0.0004163709642931021,0.41488174,0.0015233719079988076,0.3577597,0.0006003021879753631,0.67940396,0.0013493125602503174,0.14627008,0.003903530854399183,0.03369276,0.00041001021314878013,0.7521856,0.0016085430735755444,0.70283806,0.0005977518144396266,0.8117242,0.001367309677015458,0.21934032,0.0043160835113043765,0.049167696,0.0004148623471680497,1.0882081,0.0013081267508678138,1.0589986
0.0005982303394037965,0.047815505,0.0018331673629748235,0.0005764993,0.002212442639949066,0.0006049618,0.00040888318045264374,0.0022571126,0.001908088469811316,1.12475045e-05,0.0005905945098659556,0.19167566,0.0019262205970007925,0.0054397853,0.003103600528889469,0.002589344,0.00041714454172844334,0.031865705,0.001967820370170687,0.011915616,0.0006161555554052548,0.37421957,0.0016181882198434323,0.025773462,0.00487885006869744,0.008229865,0.000413091828148546,0.1442606,0.0018484945197789263,0.10848674,0.0006234602145684351,0.5763626,0.001671910067571194,0.07398107,0.0050367488071788105,0.02124852,0.0004119109545634793,0.32850105,0.001961513604370079,0.29408726,0.0006265633812872692,0.72895193,0.001673710863987383,0.12142839,0.005557252098639894,0.029170915,0.0004177941162571577,0.5299117,0.0015901428748454367,0.5036938
0.0006263811272635524,0.06301336,0.0022562560570492806,0.00014053262,0.0026204781445475027,0.00028113666,0.0004110855084145442,0.0007675241,0.0022825190528029844,9.600489e-07,0.000602997585149881,0.26503542,0.0025870123359241657,0.0015408114,0.003683422780096797,0.0013562283,0.00041582148216132603,0.008672518,0.002326810101679127,0.0010627653,0.0006515480196602377,0.53827566,0.0019368844143381075,0.009699233,0.0059960470002676765,0.0035476873,0.00040843311371281747,0.046941955,0.0022951534716412424,0.02177319,0.0006493789364217914,0.8486618,0.0020133427186270376,0.034638047,0.006139235771261155,0.011023687,0.00041574616758485456,0.13537669,0.0023591661456573224,0.0992836,0.0006589484275817605,1.0633931,0.0020105742114329976,0.063538834,0.006807835312959339,0.016081069,0.00041759781970176845,0.24364692,0.001973564217166443,0.20945454
0.000640513367551778,0.045548137,0.0027319879487289916,3.5326753e-05,0.0030218909356543528,8.742537e-05,0.00042121499874961697,0.0003405563,0.0028044242757771696,4.8302763e-07,0.0006303946201556495,0.20410034,0.003213450451481289,0.0005294026,0.004330044881374176,0.0007020687,0.00040623900773269786,0.004583967,0.002769040477162759,0.00011106301,0.0006875062504051519,0.43660244,0.002618261150284005,0.0042696847,0.0070454813099266695,0.0023244298,0.0004151314380246082,0.019484319,0.0027846926627015426,0.005000135,0.0006782162547211295,0.691032,0.0022531121114401946,0.017021973,0.007267053524265065,0.0080748,0.0004085760168797736,0.053097293,0.0028034291070486816,0.027682843,0.000692407848579543,0.8958271,0.002334622366886054,0.033669375,0.008030169969923529,0.009603352,0.0004176217821326905,0.10578025,0.0023826249602383804,0.07514055
0.0006874680134268212,0.063647084,0.003209177981230563,5.2684513e-06,0.0034697976457287692,6.186734e-05,0.00041454098940760427,0.0002417523,0.003227587043906429,4.774242e-07,0.0006355720227251627,0.28866968,0.003861692745537896,0.00013877515,0.004961111158398646,0.0004498482,0.00041374876313576744,0.0030083815,0.00319281227454277,8.19488e-06,0.0007203816384343165,0.58990103,0.0032280901215770946,0.0023448374,0.008122442929972228,0.0010633792,0.00041599389453352025,0.0127585875,0.0031991906054983183,0.001370646,0.000715007261140272,0.9545171,0.002937104540012245,0.008737025,0.008375658530109962,0.0047443877,0.0004180002665380016,0.025821824,0.0032738505842696344,0.0076366737,0.0007278259052961533,1.2259289,0.0028868260199669746,0.019268516,0.009279444157312225,0.0052598184,0.0004196344368558909,0.04687144,0.0027879505142170405,0.022939168
0.0007089301308816565,0.04475125,0.0036632464445262615,9.417601e-07,0.003843713688630877,5.681998e-05,0.00041903290430283434,0.00012722531,0.003679149572604469,4.7590126e-07,0.0006516682218560683,0.21592294,0.004495366855823834,3.3651115e-05,0.005581323036125728,0.00034683355,0.00041236267238855363,0.0026784767,0.003659704260062426,9.991367e-07,0.0007494511923120757,0.48173946,0.003860926374161084,0.001139297,0.009211442666959816,0.0008276192,0.00041623720797776643,0.010644787,0.0037332918767684275,0.00040457072,0.0007414419368474876,0.7495902,0.003554143808516008,0.005057795,0.00950698684551753,0.003433453,0.0004065598024254931,0.014929518,0.0037215550129102277,0.0020036425,0.0007490383364160412,0.9879323,0.003396431918455554,0.0106128855,0.010485077007241281,0.003618505,0.0004157873955721568,0.025153698,0.003167873129880588,0.0061366223
0.0007296456582844257,0.064075954,0.004049420612864197,4.8627084e-07,0.004238589022840773,5.606996e-05,0.0004168642468451123,6.009544e-05,0.004071234552788415,4.826095e-07,0.0006892905990160736,0.29700708,0.005104817435744085,7.774626e-06,0.006242895371480179,0.00018876349,0.00041495987713070857,0.0024702845,0.004098896148581324,8.24355e-07,0.0007593358364288828,0.62993234,0.004495928549939501,0.00048218842,0.010311690174276009,0.0005258193,0.0004115102635862838,0.010214477,0.00415640068423402,9.1299684e-05,0.0007632476664148271,1.0147898,0.004169166543953387,0.0028538983,0.010587568324491647,0.0019554617,0.000420816085135032,0.011545612,0.004197047205774912,0.00063396903,0.0007790103927254677,1.3033859,0.004037481888663023,0.005715169,0.011741521845771265,0.0022520712,0.0004322665370002921,0.017081598,0.003600447480400492,0.0016462571
0.0007553898556922962,0.04389447,0.004504633163035448,4.783311e-07,0.0046544906018035756,5.606624e-05,0.00041594240199109274,1.7821318e-05,0.004576851685664483,4.8137304e-07,0.0007052400307230917,0.22266197,0.005773145719930263,2.858131e-06,0.006859347589945953,0.00012481767,0.00041523896086229274,0.0024658912,0.00459215038439392,8.146795e-07,0.0007926076475663909,0.49329636,0.005112734608618276,0.00018485743,0.011356660455598364,0.0004241582,0.0004151688858567338,0.010103549,0.004669533581472934,3.367038e-05,0.0007844698961125687,0.7922426,0.004823558599787898,0.0014945589,0.011705980630026066,0.0014330785,0.0004167588601454294,0.009759076,0.004698639962921984,0.00014974666,0.0008010681901193623,1.0521258,0.00465988783415274,0.0028638998,0.012973596411590864,0.0015598487,0.00040977192931209827,0.0144509245,0.003975913638382086,0.00047823202
0.0007794630682661332,0.06531041,0.004905823259780715,4.7730913e-07,0.005087088884486418,5.606624e-05,0.0004182589124455782,3.3242095e-06,0.00503182263412912,4.7529207e-07,0.0007233289214449801,0.30433145,0.00640441127853202,1.0196718e-06,0.007465931733937136,9.1854934e-05,0.000412899061272453,0.0024173376,0.005031408353243024,8.0939094e-07,0.0008144404630043677,0.64142555,0.005738203492946923,5.8499605e-05,0.012450204188602845,0.00032026734,0.0004225640875520185,0.009987086,0.005049397142803563,2.4056022e-05,0.0008162036044356812,1.0355141,0.005424162238403889,0.00079651957,0.012866740572665418,0.0010022288,0.00042451276056401963,0.009107637,0.0051344965253624,3.1929296e-05,0.0008305636965337076,1.3538021,0.005296077959937974,0.0015324807,0.014197747189651376,0.0010724092,0.0004164838208816946,0.013217651,0.00438627686750676,0.00013158895
0.0007906500041385049,0.045160692,0.005342209622696307,4.769665e-07,0.005463855054362544,5.606624e-05,0.0004169682321537818,6.517472e-07,0.005469917959999293,4.783246e-07,0.0007412058864221243,0.22973408,0.007015860149902957,8.3350835e-07,0.008128886713114169,8.830139e-05,0.00042049096098967963,0.0024077808,0.005519496945697548,8.106395e-07,0.0008411517484013789,0.5089081,0.006384393469862906,1.9352892e-05,0.013560839325488945,0.00028452525,0.00042223871100161757,0.009985973,0.005559013974686553,2.040153e-06,0.0008395986701528142,0.81352395,0.006047850057116842,0.00043376876,0.013938894212811387,0.00077878573,0.00042188171154287246,0.008917273,0.0056071476314017285,1.0327858e-05,0.000855062454007566,1.081581,0.005896413600005742,0.00095427496,0.015407124827615916,0.0007673606,0.0004236759262857959,0.01282276,0.004749454837126125,2.53408e-05
0.0008151777140197478,0.06647638,0.005739189444409151,4.774725e-07,0.005876168459653855,5.606624e-05,0.00041640774845810874,4.8354366e-07,0.005985161853022873,4.811561e-07,0.0007508654808459272,0.3148231,0.007635232231280368,8.086972e-07,0.00872166422162471,8.78318e-05,0.0004198704131413251,0.002347793,0.005963774688508628,8.1302215e-07,0.0008643370956747926,0.65232694,0.006996940091817773,8.036368e-06,0.014621800096938387,0.00023764279,0.0004143639854488096,0.009965526,0.005934518501328837,1.1661078e-06,0.000848298918538993,1.0513701,0.0067412137403152885,0.00035234244,0.01506635137817024,0.00050745945,0.00042088619586346405,0.00872997,0.006075450525718874,1.7681309e-06,0.0008664065754107599,1.379315,0.0064986944443080575,0.0006076998,0.01666420727885062,0.0006107635,0.0004179388290005071,0.012419009,0.005111186357181786,5.300967e-06
0.0008386115561671821,0.04522648,0.006216436410322786,4.7904376e-07,0.006257898610284819,5.606624e-05,0.0004222885279949488,4.8045644e-07,0.0064188541616645774,4.8209e-07,0.0007829100200074857,0.23331267,0.008261257771269551,8.0790966e-07,0.009392996441539642,8.745733e-05,0.00042525212643002827,0.0023133536,0.0064279756102977054,8.0879465e-07,0.0009045403752742069,0.5122349,0.007575584459950083,4.272718e-06,0.015731974747198233,0.00021075855,0.0004252179298450106,0.0099487165,0.006439625476819596,1.0685809e-06,0.0008981193484173023,0.8239565,0.007311822486974831,0.00028120744,0.016129249477359865,0.00029608683,0.0004226117153053305,0.0085093565,0.006506644180044532,1.5030464e-06,0.0009233544344315305,1.1046797,0.007143206484449495,0.00042667493,0.017865287168616694,0.0005494662,0.00041765556469493145,0.012243363,0.005505679430373544,2.230073e-06
0.0008685514068596863,0.06533937,0.006642007702529164,4.781648e-07,0.006666496474063024,5.606624e-05,0.00042509325113080976,4.814376e-07,0.006857655547126862,4.797791e-07,0.0007922397564398125,0.31271538,0.008934132099717057,8.044444e-07,0.009982584437322138,8.735978e-05,0.00041820335484642,0.0022983341,0.006857222994357081,8.091643e-07,0.0009242061588780156,0.65758425,0.008192056791491008,3.2763282e-06,0.016882633672960636,0.00019598447,0.0004228342150204948,0.009945946,0.006808893638662994,1.0624539e-06,0.0009303098173113539,1.0635115,0.007945976741279342,0.00021773324,0.017273671105836653,0.0001969855,0.0004226745168645201,0.008384074,0.006947050124207246,1.4919365e-06,0.0009443689278393452,1.3977076,0.007785842932727454,0.0003108733,0.01906742413145756,0.000515525,0.00042811150800636306,0.01211772,0.005862209547277806,1.8034038e-06
0.0008817666395999757,0.04543016,0.0071018901515552514,4.775015e-07,0.0070430927570643165,5.606624e-05,0.0004199301629892684,4.7912334e-07,0.007282375740053664,4.851674e-07,0.0008145879534172958,0.23522566,0.009536003437159315,8.055517e-07,0.010646657505505055,8.735964e-05,0.0004335031227175413,0.0022907746,0.007304823668673634,8.122469e-07,0.0009726724744375263,0.5152636,0.008845450585774545,2.6990126e-06,0.017855387572698028,0.00018760226,0.00042130920314230026,0.009908831,0.007296016665807525,1.0788698e-06,0.0009464796784367146,0.8308005,0.008571208069999036,0.00014204408,0.018405017474100793,0.00017370496,0.000431585118723368,0.008344252,0.007399077531382707,1.4860957e-06,0.0009674653087276965,1.1102504,0.00839067971433646,0.0002718552,0.020314559280606253,0.0004907069,0.0004349311973201111,0.012080909,0.006229063704210732,1.7281259e-06
0.0009181742619756343,0.065365404,0.007500742678530514,4.7770055e-07,0.007452636072744748,5.606624e-05,0.0004279215725670968,4.81384e-07,0.007722710579899804,4.780465e-07,0.0008261421984394213,0.3173924,0.01015400441014208,8.053744e-07,0.011262732531675802,8.735947e-05,0.00042411317157426055,0.0022849648,0.007731425311649219,8.076885e-07,0.000987460534404298,0.6627199,0.009455233996933593,1.479595e-06,0.018982798170930303,0.0001786272,0.0004223684022768534,0.009920416,0.00767284234303848,1.0689787e-06,0.0009749679694484387,1.0686841,0.00918152659466224,7.538963e-05,0.019509835382590872,0.00015663268,0.0004435776607299756,0.008258858,0.007828049960246842,1.4820996e-06,0.0010131681804112825,1.3999381,0.009037157765456608,0.00023073088,0.021479553584608117,0.00046357187,0.0004351552199971463,0.012036573,0.006583015981595963,1.6934586e-06
0.0009215497074183077,0.044276778,0.007923566345458053,4.791922e-07,0.007871738808628704,5.606624e-05,0.0004208701644259106,4.8028465e-07,0.008157643672976908,4.758909e-07,0.0008520562799946805,0.23893821,0.010780017401557415,8.0589217e-07,0.011869856952689588,8.735947e-05,0.00043204521188246355,0.0022831708,0.008077366782984296,8.095952e-07,0.001018861025854546,0.52202857,0.010071642672909156,1.0854588e-06,0.020174105985954933,0.0001697842,0.0004303098380166505,0.009880226,0.008166237084328063,1.0700769e-06,0.001008520001994579,0.8480779,0.009829739361302927,3.8057344e-05,0.02061115989760895,0.00014356358,0.00043624366169595823,0.008212522,0.00825368106564773,1.4892172e-06,0.0010320935334311799,1.1253175,0.009644392917232056,0.00019910152,0.022703212840549113,0.00043731226,0.0004276138491196824,0.0119900275,0.006953898508467579,1.6899683e-06
0.0009510027029983965,0.06566642,0.008362457558645734,4.7699797e-07,0.008308092750043475,5.606624e-05,0.00043066400484115415,4.809142e-07,0.008587560228604291,4.809731e-07,0.0008759290860200833,0.31809014,0.011354934684267001,8.0522886e-07,0.01250621527383503,8.735947e-05,0.0004275678494180153,0.002281655,0.00847175226131055,8.113812e-07,0.0010505420794278118,0.6591139,0.010674691071534263,1.0831911e-06,0.02110775294381061,0.0001615418,0.00042403724555125727,0.009903292,0.008531616288569889,1.069949e-06,0.0010449683200069039,1.0750433,0.010461524155523096,1.4799089e-05,0.021710659570193715,0.00013772612,0.0004279952701347481,0.008121915,0.008721866994331192,1.488124e-06,0.0010694674771511926,1.4096942,0.010242375669934387,0.00017975303,0.0239088516017156,0.0004141592,0.0004304039257445506,0.011921011,0.007307373900132786,1.675553e-06
0.0009767226976941208,0.045468315,0.008817898591015753,4.773404e-07,0.008648152673018298,5.606624e-05,0.00042610832915774416,4.7910396e-07,0.009029653375868554,4.7872055e-07,0.0008898898402694613,0.23863731,0.011978346477096367,8.059584e-07,0.01309904400708287,8.735947e-05,0.00042357583626705624,0.0022802532,0.008926305291242899,8.0841664e-07,0.00107447390843715,0.52153057,0.011342018774511025,1.0701666e-06,0.02218532941270886,0.00015148528,0.00043843683039969096,0.009873396,0.00903504189436457,1.0805996e-06,0.0010681350872619078,0.844886,0.011087219130048263,1.006202e-05,0.022836659474497926,0.00013454164,0.00042990182812458703,0.008056852,0.009176645587098653,1.4884827e-06,0.0010848547391526934,1.127416,0.010883984225635817,0.00015024754,0.025191388498725636,0.00038683024,0.0004314906217290887,0.011811312,0.007706630029715598,1.6809031e-06
0.000993497659701721,0.06524428,0.009260626372914495,4.7735125e-07,0.009074696110162353,5.606624e-05,0.0004276327510430877,4.818055e-07,0.009470326666986304,4.769855e-07,0.0009105316728320238,0.32119504,0.012614677435818261,8.0234764e-07,0.013739995908524308,8.735947e-05,0.0004295880721349801,0.0022789303,0.009342876527225598,8.0902396e-07,0.0010991460105869919,0.6660481,0.011945992781215215,1.0706163e-06,0.023304855672176928,0.00013943399,0.0004378122402621167,0.009888976,0.009374520402800823,1.0713912e-06,0.0010852439352477502,1.0789961,0.011781715377001092,5.2275072e-06,0.02396232342746641,0.00013155596,0.00043517782297983236,0.008078072,0.009585029831422228,1.4802649e-06,0.001106814590848184,1.4140868,0.011515583164457764,8.668353e-05,0.02646588378785444,0.00035044062,0.00043180195900744626,0.011621784,0.008045881644523304,1.6750198e-06
0.0010117131760177603,0.044483535,0.009651095655613713,4.788977e-07,0.00946564450826762,5.606624e-05,0.00042846155472631966,4.796578e-07,0.009900669178293487,4.7572806e-07,0.0009271714321636993,0.24162015,0.01323127248723592,8.063494e-07,0.014386144035296247,8.735947e-05,0.00043375342572107915,0.00227776,0.009767801288482068,8.118443e-07,0.0011330784832659577,0.5271026,0.012573903622438333,1.0681938e-06,0.024408584184545494,0.00012656806,0.0004443671192940591,0.0098722195,0.009916091799968853,1.0781758e-06,0.0011014443508715235,0.844443,0.012300164871350197,4.1049657e-06,0.025086015100324793,0.00012956685,0.0004330229660096978,0.0080420235,0.010023340205661951,1.490479e-06,0.0011338591985737107,1.1357857,0.012121497677040419,3.2514938e-05,0.027698729285371624,0.00030483282,0.00043001310558923124,0.011338316,0.008400199534371496,1.6824074e-06
0.0010309974928552816,0.06501163,0.010075864602445759,4.770641e-07,0.009842535988427699,5.606624e-05,0.00043145036584298524,4.8101947e-07,0.01030957493864532,4.763203e-07,0.0009597051539624642,0.32121027,0.013900857564128403,8.0442794e-07,0.01496845428299691,8.735947e-05,0.0004372601109955992,0.0022765556,0.010181104735571092,8.07956e-07,0.0011550602723977396,0.6652304,0.013169997495466046,1.0704682e-06,0.025460411071045592,0.00011543262,0.00043375003401056997,0.009879001,0.010209541128382885,1.0750555e-06,0.001164351204576503,1.0831728,0.0133386497585369,4.030172e-06,0.02614683274046651,0.00012953157,0.0004366213076947523,0.008039204,0.010468295121598723,1.4884345e-06,0.0011607232985386092,1.4187043,0.01272368959317516,2.5533545e-05,0.02898696965837319,0.000252802,0.00044159331596789085,0.01126995,0.008774453325895593,1.6764731e-06
0.001049518058292701,0.045848828,0.010505945158656688,4.7684796e-07,0.01030055893302363,5.606624e-05,0.0004314893995677786,4.8012066e-07,0.010747586500032671,4.7635703e-07,0.0009714596328392092,0.24161913,0.014511263639932232,8.0502036e-07,0.015645136170288815,8.735947e-05,0.00043540438745237354,0.0022754555,0.01064219064428471,8.1095624e-07,0.0011823903095708895,0.5257012,0.01387446225138514,1.0688988e-06,0.02678834451528798,0.00010929639,0.0004350086580130405,0.009870434,0.010848438402837408,1.0796368e-06,0.0011679913627283115,0.85256433,0.013600410009967163,3.7974573e-06,0.02729201281742592,0.00012952983,0.00044266399298794565,0.008037748,0.010902206225852881,1.4935854e-06,0.0011913572054389598,1.1395433,0.0133562672485797,2.4610243e-05,0.03021785044277619,0.00020189432,0.00044439748490029675,0.011113321,0.009131002143923459,1.683127e-06
0.0010627394582843409,0.06495869,0.010934909865526216,4.7708613e-07,0.01108079602725671,5.606624e-05,0.0004211739317314433,4.8073144e-07,0.011169555032725579,4.762106e-07,0.000983974707445928,0.3232194,0.01515086424886249,8.043835e-07,0.016222366190216105,8.735947e-05,0.000437250970713129,0.002274365,0.011026624526961574,8.1095953e-07,0.001203298655288693,0.66750777,0.014507823935709893,1.0639584e-06,0.02785707910079509,0.00010928487,0.00043272624045078247,0.009872479,0.011195268561631175,1.0709348e-06,0.0011995525792839804,1.0774015,0.014217260510195047,3.0962917e-06,0.02833210761559063,0.00012952746,0.0004491506838406037,0.008037478,0.011348116295744797,1.4815735e-06,0.0012022490645758807,1.4185255,0.014002818749951464,2.3122246e-05,0.03131898531324363,0.00016417787,0.0004563395464293925,0.010993154,0.009473990124118117,1.6731457e-06
0.0011071080608359937,0.04465571,0.0113442783327108,4.793437e-07,0.011024226802567552,5.606624e-05,0.0004307808261198391,4.7967023e-07,0.011602357861951792,4.7577063e-07,0.0009912684287077614,0.24244127,0.015799056729800733,8.061622e-07,0.01689286892734734,8.735947e-05,0.00043449783669452047,0.0022733365,0.011498188822962609,8.1009233e-07,0.0012265517285559326,0.5301934,0.015092073098224188,1.0695329e-06,0.02902391649882442,0.00010928432,0.00044157459388952704,0.009868057,0.011687865641766363,1.0666917e-06,0.0012237176404367865,0.8532646,0.014874146947071756,2.1489836e-06,0.029562500870919654,0.00012952734,0.00045891248898780236,0.008037456,0.011773966514571969,1.4856208e-06,0.0012509067715311957,1.1428974,0.014630356951550181,2.3097093e-05,0.032583000871818514,0.00015100242,0.00045163253654858897,0.010924042,0.009836111817109796,1.6811053e-06
0.00112441439045194,0.06620207,0.011800247614072371,4.782385e-07,0.011448717961154346,5.606624e-05,0.0004309486777554932,4.818564e-07,0.012034065411592436,4.769167e-07,0.0010308363561385445,0.32046652,0.01637968134417731,8.0468044e-07,0.017493558352746602,8.735947e-05,0.00044565344102946773,0.0022722953,0.011906005129983117,8.0808536e-07,0.0012599238784584616,0.66997147,0.015801059548643283,1.0643563e-06,0.029999303598222987,0.00010928432,0.0004440841795544007,0.009867663,0.012038311209928777,1.070763e-06,0.0012147803065599874,1.0850962,0.015489723198614748,1.6855042e-06,0.030557231927689697,0.00012952734,0.0004513387829896861,0.008037455,0.012210142487061343,1.4871895e-06,0.0012535588614243482,1.4253302,0.015268885406964857,2.284475e-05,0.034007111740564665,0.00015098602,0.00045613583343635713,0.010921509,0.010200543407117948,1.6716699e-06
0.0011561232201555479,0.044223063,0.012228017113104995,4.773134e-07,0.011824639777020949,5.606624e-05,0.00043912342729579123,4.789683e-07,0.012468989198428712,4.756079e-07,0.0010328910972789995,0.24388288,0.016973057169733304,8.0632566e-07,0.01813254210848494,8.735947e-05,0.00043816392542794346,0.0022712608,0.012339062158716843,8.131464e-07,0.0012841032471541049,0.52847266,0.016370648418420126,1.0651293e-06,0.031138480028935843,0.00010928432,0.0004440325759850176,0.009864737,0.01254601197283981,1.0824951e-06,0.0010466077481729112,0.8501858,0.016127599177250106,1.5269768e-06,0.03169149342824572,0.00012952734,0.0004547891594868686,0.008037454,0.012628529249923304,1.4873066e-06,0.0012902134851818638,1.1416109,0.015888807866057116,2.2817701e-05,0.035051741655583356,0.0001509843,0.0004657357422901051,0.010909165,0.010561342159884848,1.6784466e-06
0.001163155153560053,0.06551719,0.012625796392593267,4.7731805e-07,0.012191915194770055,5.606624e-05,0.00043724645898743933,4.814359e-07,0.012904063164688912,4.763212e-07,0.001052142527403443,0.32475346,0.01761616348588307,8.0440924e-07,0.01878649685581747,8.735947e-05,0.0004502469658618793,0.0022703186,0.012742156961467117,8.0797173e-07,0.001309508073709107,0.67533976,0.016993186324003286,1.0663233e-06,0.032205297368844706,0.00010928432,0.000453058518585749,0.009863605,0.012951308943364504,1.080335e-06,0.0012062207783040191,1.0843596,0.01680128406001521,1.4759423e-06,0.0328569832291188,0.00012952734,0.0004659954567073978,0.008037457,0.013078223085363527,1.4824498e-06,0.0012962394429902944,1.4282728,0.01644370385545439,2.2676746e-05,0.03617776461511052,0.0001509839,0.00046781387228319156,0.010905064,0.01091482359284003,1.6771561e-06
0.0012008070559573493,0.04485245,0.01339026038834293,4.789638e-07,0.012520561011541368,5.606624e-05,0.00043497198888300254,4.8012134e-07,0.013297685670300518,4.763567e-07,0.0010725651243036346,0.24347301,0.018260402047141855,8.056744e-07,0.019340746923116967,8.735947e-05,0.00045178256027533537,0.0022693335,0.013169965755660085,8.09211e-07,0.0013186110935473284,0.52978915,0.017660635455810866,1.0708907e-06,0.03335396970090057,0.00010928432,0.000459414135282194,0.00986134,0.013343783111278233,1.0593656e-06,0.0010802484365579272,0.85898125,0.017366501608464334,1.4795579e-06,0.03407388028322852,0.00012952734,0.0004695618428689029,0.008037455,0.013501137260048252,1.4858022e-06,0.0013403401157120241,1.1506475,0.017121091905781732,2.2104503e-05,0.03745412797267948,0.00015098414,0.00046356320640604406,0.010887092,0.011280686868288156,1.6722785e-06
0.0012070620864230608,0.066152334,0.013453729468663888,4.7730686e-07,0.012914244425649356,5.606624e-05,0.00043717133401826555,4.807694e-07,0.013743017063077009,4.763541e-07,0.0010750859979806202,0.32452562,0.018884225534275174,8.035988e-07,0.019979167287404252,8.735947e-05,0.0004522519845548751,0.0022682594,0.013596834081524452,8.1110295e-07,0.0013630901928492155,0.67257863,0.01823529362994512,1.0759419e-06,0.03440368094182174,0.00010928432,0.00045860783730833127,0.009859773,0.013639110264401618,1.0608992e-06,0.0010876599779585377,1.079843,0.01802919497414093,1.4685825e-06,0.03507273088575208,0.00012952734,0.00047014580543951266,0.008037457,0.013941419642817763,1.4902245e-06,0.0013616187215915749,1.418309,0.0177664534757579,2.0031379e-05,0.03868487758695015,0.00015098385,0.0004750195348335962,0.010869246,0.011640679418674804,1.6739316e-06
0.0012235608852767786,0.04515172,0.013799901447325413,4.7723853e-07,0.01332480316432858,5.606624e-05,0.0004447177121515519,4.794855e-07,0.014144917821478364,4.7559433e-07,0.001081565509982673,0.24454331,0.019449659653972568,8.049615e-07,0.020598963925814524,8.735947e-05,0.0004613620857209233,0.0022673623,0.014032695235717776,8.081803e-07,0.001373263014862979,0.53162795,0.018906436669972857,1.086988e-06,0.03548301491453977,0.00010928432,0.00046095891069022145,0.009858065,0.014063625645524424,1.0604682e-06,0.0011217760303989053,0.85220355,0.018596278054174038,1.4683424e-06,0.03611477981487821,0.00012952734,0.00047814153931436266,0.0080374535,0.014348367322735223,1.4877902e-06,0.0013860313935438171,1.1394019,0.018376041745733734,1.5207375e-05,0.03994717558879139,0.00015098428,0.0005024421896918544,0.010825209,0.01202727784984745,1.6808564e-06
0.0012466866894392298,0.06557326,0.014210035815735215,4.769879e-07,0.013672507805749775,5.606624e-05,0.0004381390887179545,4.8171745e-07,0.014561852121260016,4.7691196e-07,0.0011202411698177457,0.32604787,0.020117464503605985,8.0301663e-07,0.021212128987203222,8.735947e-05,0.0004685862921843571,0.0022663388,0.014413380507279985,8.09986e-07,0.0014122118301456794,0.67286295,0.01939320662890428,1.0684729e-06,0.036322377098258585,0.00010928432,0.00046931058027049796,0.009856347,0.014573992022778839,1.0603458e-06,0.0011339955523144453,1.0888541,0.01928572054603137,1.4742196e-06,0.0372679585008882,0.00012952734,0.00048000318127950384,0.008037455,0.01478099187137559,1.4859073e-06,0.0013949538799934089,1.440921,0.018966494516935196,9.91588e-06,0.04111286480079538,0.00015098395,0.0005218884339888713,0.01073747,0.01236450518996987,1.6755221e-06
0.0012684866545854933,0.045307595,0.014631133717484772,4.7855355e-07,0.014054256164069688,5.606624e-05,0.0004369009755817907,4.7965756e-07,0.015006135828693265,4.7580014e-07,0.001133278630141701,0.24577045,0.02079525871335396,8.054215e-07,0.021857056256184088,8.735947e-05,0.00047210495573069374,0.0022652927,0.014886901835644882,8.1224414e-07,0.0014181011638471058,0.53072804,0.020227875997911073,1.0660746e-06,0.037683898099099424,0.00010928432,0.0004733886502882732,0.009854704,0.015099759787221306,1.0598296e-06,0.001146383711868631,0.8593505,0.019839111978820125,1.469112e-06,0.03846429782819801,0.00012952734,0.0005008089227236009,0.00803745,0.015239339300065435,1.4841103e-06,0.0014350992066985264,1.1464741,0.019584707772758392,6.8932363e-06,0.04246796471499172,0.00015098439,0.0005377175570299317,0.010668505,0.012707249322972661,1.6813938e-06
0.0012818299134461475,0.06561411,0.01508148895044412,4.7678498e-07,0.014219836588682875,5.606624e-05,0.0004422636569776971,4.809381e-07,0.015430907957156055,4.7623132e-07,0.0011597842318338476,0.32268405,0.021430759627505073,8.0330756e-07,0.022480690969885992,8.735947e-05,0.00048431077198724133,0.002264198,0.01527484596274527,8.079127e-07,0.001460664469715474,0.6729688,0.02079104031602453,1.0634486e-06,0.03881568402783679,0.00010928432,0.0004692850184261,0.00985306,0.015608845360111446,1.0598613e-06,0.001180016682749348,1.0878125,0.020479888068179467,1.4687067e-06,0.03949153402687183,0.00012952734,0.0005245107236052199,0.008037461,0.015676280252934834,1.4852438e-06,0.001462627096301211,1.4233187,0.02032187077150281,3.923636e-06,0.04364618732860046,0.00015098404,0.0005461245906106862,0.010659359,0.01306024471996352,1.6743129e-06
0.0013032128491073049,0.04498595,0.01545934559444764,4.7699683e-07,0.01433885646568212,5.606624e-05,0.0004394406307255849,4.798492e-07,0.01587231169138769,4.7638062e-07,0.0011685818478830957,0.24393941,0.022012361983901687,8.045822e-07,0.023111585103574077,8.735947e-05,0.0004805160042763288,0.0022630258,0.01573287852973278,8.111676e-07,0.0014783333350205793,0.5364034,0.021399104526998208,1.0677132e-06,0.03986613352649978,0.00010928432,0.0004702304049860686,0.00985149,0.015892626159890955,1.0590304e-06,0.001189826242027006,0.85785675,0.021143399797646064,1.4701742e-06,0.0406286781570608,0.00012952734,0.0005333580582768523,0.0080374535,0.016105525501438282,1.489333e-06,0.0014826223861392853,1.1458507,0.02081609234280352,2.909252e-06,0.04483378562643858,0.00015098405,0.0005730367085863171,0.010654227,0.013429016492695414,1.6751994e-06
0.001318628654150026,0.065442294,0.01599486548703031,4.77043e-07,0.014511119041625145,5.606624e-05,0.0004525773454224691,4.8115027e-07,0.01628094676299952,4.7628606e-07,0.0011920919634202229,0.32719648,0.022632042119013412,8.0320206e-07,0.023716479470022023,8.735947e-05,0.00047891483715336235,0.0022619052,0.016114842836977915,8.106807e-07,0.0015076114484275291,0.67077786,0.021878522584613945,1.0669328e-06,0.04061083002681178,0.00010928432,0.000483041235678164,0.009849914,0.01640634976410573,1.0621629e-06,0.0012114272858515117,1.0835333,0.021768520097248254,1.4696554e-06,0.041684966812109835,0.00012952734,0.0005573415541356163,0.008037457,0.0165034055625022,1.48043e-06,0.0014919825135896513,1.4270955,0.02173576157074422,2.9489925e-06,0.04604245698345559,0.00015098379,0.0005820997968382602,0.010650966,0.013786103067187859,1.6730916e-06
0.0013321432967038293,0.045625567,0.016335663694522478,4.7921975e-07,0.014688685004532869,5.606624e-05,0.0004524944549692528,4.7968643e-07,0.016697024905921093,4.7559337e-07,0.001193123889571455,0.24623886,0.023255454028757023,8.051095e-07,0.024336001501485176,8.735947e-05,0.0004827261614180835,0.0022606447,0.016592879655737695,8.1000024e-07,0.0015120126146024892,0.5309016,0.02246921338872718,1.0670883e-06,0.04176552403119526,0.00010928432,0.0004901154044450127,0.009848413,0.016804459526902064,1.0588867e-06,0.0012179340721673465,0.85635966,0.022379882056598684,1.4702133e-06,0.04284805562679789,0.00012952734,0.0005632002544423033,0.008037458,0.01696599873431426,1.48274e-06,0.0015321932801577662,1.149877,0.02205738667066076,2.9436658e-06,0.04729952838637733,0.00015098418,0.0006105277374320265,0.010648878,0.014155829748737494,1.6804967e-06
0.0013552602998513196,0.06588954,0.01677523386298812,4.7796823e-07,0.014870918874096656,5.606624e-05,0.0004542929420048105,4.817146e-07,0.017139671944647227,4.770197e-07,0.00121459978196903,0.32487842,0.023892434802837672,8.03425e-07,0.02496272157378761,8.735947e-05,0.0004982586658692786,0.0022594293,0.01700400509854912,8.0803096e-07,0.001541141254278565,0.67687017,0.023112187813967466,1.0631081e-06,0.04282025328637766,0.00010928432,0.0005054596970024119,0.0098469,0.01703810108010657,1.0614455e-06,0.0012299918948306834,1.0837544,0.02303294338552015,1.4913117e-06,0.04387856040183189,0.00012952734,0.0005775956634066201,0.008037455,0.017394753704013836,1.4839285e-06,0.0015690555008726992,1.4265637,0.022682226415989656,2.9551495e-06,0.048578886298595796,0.00015098388,0.0006187355976851125,0.010650307,0.014502439101426196,1.6714887e-06
0.0013829437519889325,0.04539223,0.017186662944399616,4.77258e-07,0.01503644640557468,5.606624e-05,0.00045992112316058147,4.789167e-07,0.017567399242793078,4.7561704e-07,0.001230727752304769,0.24543211,0.02449455706768536,8.0555304e-07,0.02560983021643811,8.735947e-05,0.0005139394021659557,0.002257898,0.017437046538439714,8.1356734e-07,0.0015700412983008262,0.5330858,0.02370938351211537,1.0919819e-06,0.04390375077491626,0.00010928432,0.0005203143316986305,0.009845464,0.01755305548148629,1.0590151e-06,0.001248704448142754,0.85518533,0.02365036565876965,1.4696553e-06,0.045063076489272394,0.00012952734,0.0006021217491444466,0.008037451,0.01782959104316043,1.4901849e-06,0.0015817724608516853,1.1487974,0.02332089759708781,2.941814e-06,0.04967988758747067,0.00015098427,0.0006329265907406808,0.01064886,0.014851815288587073,1.6784669e-06
0.0013996489311269085,0.065170355,0.017624837021243626,4.7707016e-07,0.015135088114600096,5.606624e-05,0.00045389555600870935,4.8121655e-07,0.01798802392291171,4.762811e-07,0.0012502694334169584,0.32625648,0.02511281348665112,8.037976e-07,0.026198966624880474,8.735947e-05,0.0005251439488825521,0.0022565026,0.017817402164218947,8.075838e-07,0.001594507746947264,0.67847174,0.024264734000566283,1.0640238e-06,0.04497561753960327,0.00010928432,0.0005418576985497826,0.009844015,0.01786464733420871,1.0589295e-06,0.0012833320601410897,1.0875496,0.02424811229908041,1.467988e-06,0.046152328432071954,0.00012952734,0.0006110051021678373,0.008037459,0.01822480580586541,1.4809417e-06,0.0016012652499900598,1.425161,0.023915073415264488,2.858319e-06,0.050902671185654724,0.0001509839,0.0006543451888220652,0.010650149,0.015235063916937049,1.6771609e-06
0.0014158848658636478,0.045610446,0.0180391968513972,4.790278e-07,0.01535618174022862,5.606624e-05,0.00046503397384991066,4.805252e-07,0.01842862715861494,4.763211e-07,0.0012630974469939246,0.24538545,0.025889034630797274,8.048673e-07,0.026804465471234707,8.735947e-05,0.0005446486141466137,0.0022547706,0.018267723911475124,8.096137e-07,0.0016068986251983526,0.5334948,0.02489089785709179,1.0669444e-06,0.04601936193981341,0.00010928432,0.0005455340108601376,0.009842635,0.01845990144298412,1.0600571e-06,0.0012917332392784633,0.86016786,0.02490755451477266,1.4782548e-06,0.04728863544130165,0.00012952734,0.0006363141499958666,0.008037453,0.01865449133844647,1.4900356e-06,0.001636431128851005,1.152856,0.02466077748519768,2.7163405e-06,0.05213162971860064,0.00015098436,0.0006621811049990356,0.010649178,0.015581499285430515,1.6813658e-06
0.0014366366822837985,0.066188626,0.01849532270138817,4.7705015e-07,0.015470406788767183,5.606624e-05,0.0004644071541593543,4.8074844e-07,0.018854811354207673,4.763804e-07,0.0012778980645484158,0.3252731,0.026434723557239134,8.0392925e-07,0.027155567926820365,8.735947e-05,0.0005522273658342393,0.002253054,0.018718341723017926,8.1121283e-07,0.0016446180164182026,0.6724506,0.025657824859289188,1.0644787e-06,0.047166830426015494,0.00010928432,0.0005606415904226846,0.009841252,0.018838675141534107,1.0627741e-06,0.0013209917797274622,1.0848231,0.02549845825581412,1.4678936e-06,0.04836305997035067,0.00012952734,0.0006461543755639078,0.008037457,0.01909748861549555,1.4843355e-06,0.0016457764022551212,1.4291114,0.025203211855010264,2.375638e-06,0.05335826451524294,0.0001509839,0.0006739484952995553,0.010650101,0.015939965583051423,1.6705939e-06
0.0014719410657084413,0.044963174,0.018901748185578198,4.7709926e-07,0.015625075058446132,5.606624e-05,0.00046241993812977205,4.7941074e-07,0.0192786643871971,4.757251e-07,0.0013013735309941692,0.24516,0.026962762485657422,8.057117e-07,0.02755661420191505,8.735947e-05,0.0005586493308323302,0.0022508637,0.019104656555989225,8.089244e-07,0.0016659349810132491,0.53384966,0.026187788285980267,1.0657587e-06,0.04818530614720657,0.00010928432,0.0005813002677335004,0.009839934,0.01931820966270087,1.0607772e-06,0.00133156746970157,0.8576647,0.02616496647076149,1.4685552e-06,0.049507163739430586,0.00012952734,0.0006603680555708706,0.008037453,0.019525614610008363,1.4855566e-06,0.0016850419162406718,1.14643,0.025875737371721438,2.094784e-06,0.05466020527362291,0.00015098427,0.0006858498613084001,0.010649323,0.016312129934085533,1.67947e-06
0.0014643894408530157,0.0668338,0.01936272769900305,4.7690133e-07,0.015747653649887068,5.606624e-05,0.00047068933555523734,4.8161377e-07,0.019710147422572065,4.7675277e-07,0.0013233333810099535,0.32628134,0.027567372830318553,8.031064e-07,0.028059044387191534,8.735947e-05,0.0005785750605698143,0.0022487314,0.0194845807384367,8.0966595e-07,0.0016882923648892237,0.6800891,0.026857087270556284,1.0678554e-06,0.04925350705993229,0.00010928432,0.0005984152651591493,0.009838606,0.01960132044590344,1.0601487e-06,0.0013523998509793144,1.0918462,0.02663454691480313,1.4701258e-06,0.050576458844755375,0.00012952734,0.0006682264340010339,0.008037455,0.01996759698426883,1.4832106e-06,0.0017064801741258375,1.4361311,0.026402060356589836,1.9419244e-06,0.05593293922886784,0.00015098376,0.000708531822011407,0.010649954,0.016681913664298397,1.6729883e-06
0.001511699896821353,0.04522037,0.019800593314825424,4.7889523e-07,0.015900053392896164,5.606624e-05,0.0004765190575770768,4.795202e-07,0.020142240641039928,4.7587338e-07,0.0013162229880025343,0.24658433,0.02822105414067794,8.058709e-07,0.02846209018690778,8.735947e-05,0.0005921182855797399,0.0022459803,0.019960177099398735,8.126108e-07,0.001729402994587352,0.5356429,0.02742739424242505,1.0658546e-06,0.0504034916870296,0.00010928432,0.000606843615998514,0.009837335,0.020222182368992696,1.0589808e-06,0.0013638227855720159,0.8553034,0.027371409799837106,1.4685419e-06,0.051739112184649064,0.00012952734,0.0006776412405971703,0.008037449,0.020371813011089607,1.489096e-06,0.001713363503421923,1.1463367,0.027062163541891747,1.8521795e-06,0.05713676498437832,0.00015098427,0.0007112949053989723,0.010649954,0.01699402723295082,1.679837e-06
0.0015279844688650753,0.065031946,0.020207972184289245,4.769097e-07,0.016075887735933065,5.606624e-05,0.0004817304024472832,4.812153e-07,0.020549576144133296,4.762554e-07,0.0013434211225581488,0.32522255,0.028911244712903034,8.0503054e-07,0.028817688159844174,8.735947e-05,0.000612172416012202,0.0022430585,0.020300563799017773,8.077331e-07,0.001729778821862835,0.67537814,0.02806247014253001,1.0655774e-06,0.051443214112493606,0.00010928432,0.0006213128118709262,0.009836069,0.020556709943671845,1.0608596e-06,0.0013819359585842384,1.0880092,0.028285368495354696,1.4667283e-06,0.05279248541254284,0.00012952734,0.0006978749722807801,0.008037459,0.020796034897544554,1.4855514e-06,0.0017401217718641937,1.4294231,0.02765316984316866,1.7776182e-06,0.058314746229111085,0.00015098388,0.0007267749541372592,0.010649948,0.01738058473266262,1.6750603e-06
0.001532087960280478,0.044997446,0.020593934141964254,4.770717e-07,0.016188431607193448,5.606624e-05,0.000484011070719654,4.798655e-07,0.02096968764173133,4.7624496e-07,0.0013705089103064633,0.24603818,0.02947869492927566,8.0427947e-07,0.029222214428175772,8.735947e-05,0.0006339767425753443,0.002239384,0.020820915399651443,8.110984e-07,0.0017596871472695575,0.5365656,0.028626692368249808,1.0651755e-06,0.05259438868545528,0.00010928432,0.000622442751989833,0.009834854,0.020769519473625615,1.0596791e-06,0.0013988249795511365,0.85768455,0.028651940899102814,1.4680683e-06,0.05388640147201451,0.00012952734,0.0007037233718770689,0.008037451,0.021241100998927974,1.4864564e-06,0.0017816804809928208,1.1516585,0.02824547415532704,1.7016102e-06,0.05950804249982217,0.00015098423,0.0007446975036790327,0.010649954,0.017742798625591343,1.6811163e-06
0.0015555597439774178,0.06695469,0.02104618487314188,4.7694124e-07,0.01634775222162716,5.606624e-05,0.0004879654379827636,4.8117977e-07,0.02138257481357349,4.763713e-07,0.0014037800411627228,0.32758027,0.030073629628999957,8.032761e-07,0.029609755458243726,8.735947e-05,0.0006396386466055576,0.0022351674,0.021176958085769523,8.1155935e-07,0.0017879296094179154,0.6741509,0.0292492812150158,1.0645886e-06,0.053637941341315,0.00010928432,0.0006457116780137377,0.009833638,0.021482302770683807,1.060725e-06,0.0014058189548585298,1.0812471,0.029197003499471717,1.469784e-06,0.055326598530103056,0.00012952734,0.000727682474435174,0.00803746,0.021676046529319138,1.4830786e-06,0.0018049046892805822,1.4276577,0.028918056471073733,1.684551e-06,0.06081802168461893,0.0001509838,0.0007602650081140123,0.010649953,0.018089388629887255,1.6729572e-06
0.0015802907205486139,0.04489072,0.021425851329695433,4.791049e-07,0.016556125779835774,5.606624e-05,0.00048462684457522946,4.794412e-07,0.02187742983057563,4.7556753e-07,0.0014034413754374587,0.2459222,0.03082932735893077,8.055471e-07,0.030090502716068713,8.735947e-05,0.0006482750160087432,0.0022297837,0.021669127128552648,8.090578e-07,0.0018173573255771771,0.5412887,0.02990990381388526,1.0657002e-06,0.05473017835590456,0.00010928432,0.0006537810104200616,0.009832474,0.021689634815058007,1.0588666e-06,0.0014209591862579276,0.8578969,0.02990443508606404,1.469664e-06,0.05619376337188962,0.00012952734,0.0007369314049802987,0.008037455,0.022143421586536403,1.4880868e-06,0.001835684223998604,1.1549771,0.02954137352893927,1.6891843e-06,0.06204765204706096,0.00015098444,0.000780443535419181,0.010649955,0.018438786894049763,1.6804781e-06
0.0016050385385419108,0.0659668,0.02181308464246935,4.7832003e-07,0.016637910584021094,5.606624e-05,0.0004904138935796384,4.81607e-07,0.022264143472005216,4.77123e-07,0.001408213230432011,0.32370842,0.0313774557002554,8.043593e-07,0.030463920357371017,8.735947e-05,0.0006612440280150622,0.0022231636,0.022000599260042823,8.0870444e-07,0.0018323615098737977,0.67606324,0.03049270787409374,1.0705703e-06,0.055776072616156726,0.00010928432,0.0006757982141404812,0.009831308,0.02228438049953963,1.0609406e-06,0.0014441240051195822,1.0877054,0.030574033928236793,1.4658121e-06,0.05730198152596131,0.00012952734,0.0007500272112832006,0.008037461,0.02251575044189979,1.4858338e-06,0.0018669860372486126,1.4298223,0.030138934801133083,1.6738068e-06,0.06321114050058116,0.00015098398,0.0007964345768559724,0.010649951,0.018795929917333913,1.6739982e-06
0.0016151499358571266,0.0456045,0.02228464480057093,4.7742145e-07,0.016843115349932176,5.606624e-05,0.0004948735435526552,4.7924607e-07,0.022679780142581357,4.7559683e-07,0.0014335400994334902,0.24644169,0.0320516395116491,8.0613034e-07,0.030821930728520134,8.735947e-05,0.0006649866748567937,0.0022143994,0.022498542572637753,8.1273777e-07,0.0018557986492523924,0.5340863,0.031185561983979173,1.0654652e-06,0.056636759785137006,0.00010928432,0.0006868227605674683,0.0098301945,0.0227578213139038,1.0601308e-06,0.001473162133728952,0.85348356,0.031168938343346653,1.4671712e-06,0.05803056232897298,0.00012952734,0.0007598911711413946,0.008037455,0.022961896914057433,1.4841839e-06,0.0018770766118873974,1.1500129,0.030801389373040628,1.6708454e-06,0.0645210405695252,0.00015098402,0.0008146564291590559,0.010649956,0.019176318638658683,1.6745679e-06
0.0016360924078783552,0.06577019,0.022671145011138705,4.77259e-07,0.016978408577186722,5.606624e-05,0.0004983646188796098,4.8121797e-07,0.023136518942192198,4.7617377e-07,0.0014479673327212888,0.32832864,0.03269807348593271,8.0451747e-07,0.03128042715668146,8.735947e-05,0.0006872490565625152,0.0022027497,0.02286352852991383,8.071355e-07,0.0018773260708465907,0.68050444,0.031814510057613786,1.0626499e-06,0.05740122963075659,0.00010928432,0.0006882853145445033,0.009829081,0.023090987571049482,1.059297e-06,0.0014941474055771584,1.0894216,0.031791880370916,1.4653667e-06,0.05894787188652637,0.00012952734,0.000785400117581178,0.008037456,0.02337121972814202,1.4822484e-06,0.001928380071002591,1.4283421,0.03135339394211769,1.669996e-06,0.06583021229931287,0.00015098388,0.0008271391234260852,0.010649954,0.019522520071394472,1.6751142e-06
0.001667275287161049,0.044949625,0.023165737343619448,4.7883464e-07,0.01711625788726711,5.606624e-05,0.0005135193798258634,4.805175e-07,0.02353328154256035,4.7651412e-07,0.0014673637637003724,0.24605954,0.03315749546080561,8.055938e-07,0.031713305560073686,8.735947e-05,0.0006955691372942446,0.0021862667,0.023339173287552382,8.0995005e-07,0.0019032623044248403,0.53746873,0.03234156411573557,1.0721315e-06,0.05826923531712964,0.00010928432,0.0007049360655614042,0.009828011,0.023371460370253772,1.0590926e-06,0.0015161279981257393,0.8617056,0.032488636012255614,1.4684395e-06,0.05973328237222242,0.00012952734,0.0008030543479835614,0.008037451,0.02384218308808548,1.4881883e-06,0.0019555758332800385,1.1548045,0.032020105471435405,1.6704269e-06,0.0669609807132344,0.00015098405,0.0008382562742834645,0.010649954,0.01989294069137291,1.6795202e-06
0.001669555779430084,0.06625928,0.023492273127859724,4.769184e-07,0.01728462733411496,5.606624e-05,0.0005246295556924971,4.8057024e-07,0.023980641957106336,4.762399e-07,0.001481681970563451,0.32612023,0.03399782850007926,8.041287e-07,0.03209161455909322,8.735947e-05,0.0007132447881491057,0.0021625964,0.02373445185699633,8.1070215e-07,0.0019555913918385547,0.6750225,0.033047458429687794,1.0640344e-06,0.05914676156992625,0.00010928432,0.0007114423847191834,0.009826941,0.02379560117177399,1.0626666e-06,0.001511491384157645,1.0829549,0.03305963657164414,1.4664098e-06,0.06082427695593131,0.00012952734,0.0008160574794248013,0.008037455,0.02429396739961313,1.484413e-06,0.001969036908038626,1.4267766,0.032646982084094944,1.6718924e-06,0.0683133503156049,0.00015098376,0.0008549925798849602,0.010649948,0.020254092986163284,1.6710771e-06
0.001702322388866118,0.04533924,0.024008642557808862,4.7737757e-07,0.01743913456997169,5.606624e-05,0.0005359467057112072,4.79251e-07,0.02439764455858884,4.756749e-07,0.0015170474362759187,0.24628013,0.03476268221358104,8.046682e-07,0.03250396011363981,8.735947e-05,0.0007204144710142699,0.002128202,0.024139849698570158,8.100594e-07,0.0019733128565795986,0.54018307,0.03356615464103275,1.0660053e-06,0.059924870714478724,0.00010928432,0.000724395673006906,0.009825921,0.0241676580593256,1.0600189e-06,0.0015369855923012697,0.8537542,0.03364968829888052,1.4665104e-06,0.06136344742595351,0.00012952734,0.0008262388480028936,0.008037457,0.02470853397223566,1.4839147e-06,0.0019727586638847634,1.1451291,0.03330957053195951,1.6899594e-06,0.06942099495624592,0.00015098427,0.0008720890618528106,0.010649962,0.020608003227971496,1.6826352e-06
0.0017410070665480038,0.06555634,0.024436119729320385,4.7712007e-07,0.01758893783736442,5.606624e-05,0.0005468993831558951,4.8202503e-07,0.024773303700411427,4.7686666e-07,0.0015274334987459173,0.32680082,0.035125046288261984,8.026018e-07,0.032963505556939963,8.735947e-05,0.0007415295001618298,0.0020886005,0.024563150540260332,8.0914367e-07,0.0020228333718010356,0.6795738,0.03419922962951075,1.0670946e-06,0.060733412954557156,0.00010928432,0.0007357272497112197,0.0098248925,0.0248637611146218,1.0599928e-06,0.0015479174559836144,1.0899184,0.034583528255045945,1.4691967e-06,0.06230328834249771,0.00012952734,0.00084672161412891,0.008037454,0.025114843031458025,1.4808984e-06,0.002028913258774472,1.4389702,0.0338725540271428,1.6699876e-06,0.0706616382962758,0.00015098385,0.000887468484130555,0.010649956,0.02094107825874484,1.6710414e-06
0.0017300207199794904,0.045568645,0.024884325072967582,4.7878365e-07,0.01775247963727452,5.606624e-05,0.0005599290433040421,4.793949e-07,0.025179027117389653,4.7581923e-07,0.0015372803149844654,0.24836515,0.03580193088855594,8.0680627e-07,0.033301141287665814,8.735947e-05,0.000737249441710966,0.0020835018,0.025044846513109016,8.1332746e-07,0.0020492961515472937,0.53441346,0.034805861512930795,1.0663038e-06,0.061694685555994506,0.00010928432,0.0007574262250148292,0.009823912,0.025235692142242833,1.0612418e-06,0.0015803468438763436,0.8539474,0.034935693855264356,1.4668154e-06,0.06314799592863503,0.00012952734,0.0008567969907307996,0.008037449,0.025569744143701556,1.487421e-06,0.002047680830250361,1.1495062,0.034831372458886886,1.6689085e-06,0.07186074040364475,0.0001509843,0.0009051051967211867,0.010649954,0.021330816973932087,1.6811812e-06
0.0017644478802935088,0.0654319,0.025258122886797147,4.7676744e-07,0.017863536301468103,5.606624e-05,0.0005700559261188443,4.8124485e-07,0.02569067121450124,4.76265e-07,0.0015550887931437632,0.3245059,0.036469424542571814,8.04157e-07,0.03371236197084987,8.735947e-05,0.0007517760761381525,0.0020827935,0.025391998328268526,8.075815e-07,0.0020600825942321014,0.6775024,0.03558575469900721,1.0617858e-06,0.06239036552641275,0.00010928432,0.0007634068864031828,0.00982293,0.025681292388721237,1.0606217e-06,0.0015902838202559255,1.088838,0.03557534253091684,1.4639257e-06,0.06397955961625225,0.00012952734,0.0008768966625544376,0.008037462,0.02606253535819373,1.4872614e-06,0.0020914616269458617,1.4263307,0.035094696652543333,1.6754051e-06,0.07300305716926232,0.00015098401,0.000919290501607715,0.010649951,0.02169497783262549,1.676874e-06
0.0017909859475413602,0.046183757,0.02572245734045282,4.768443e-07,0.018007969833976987,5.606624e-05,0.0005791394818807021,4.797916e-07,0.026078231256854323,4.762412e-07,0.0015698645705623287,0.24518049,0.03697900689772463,8.0478395e-07,0.03408798315795138,8.735947e-05,0.0007678676995814645,0.0020814163,0.025847836174736065,8.102001e-07,0.0020530377155435937,0.5370971,0.03613961278128304,1.0676812e-06,0.06321314954132375,0.00010928432,0.0007717274086982279,0.009821993,0.02596198322550793,1.0590086e-06,0.0016284659797591824,0.85961384,0.03611531075855185,1.4684003e-06,0.06490639254583844,0.00012952734,0.0008884403771288427,0.00803745,0.026445535101395634,1.491179e-06,0.0020701124384400566,1.1519288,0.035745064556665186,1.6720496e-06,0.0742356921562792,0.00015098398,0.0009465608234417491,0.010649953,0.02218194468711902,1.674908e-06
0.0018045703656971457,0.066494375,0.0260817412553089,4.7719976e-07,0.018210016348665314,5.606624e-05,0.0006048555027394157,4.808785e-07,0.02648248138637947,4.7641709e-07,0.001584798025715697,0.32871938,0.03785109431482852,8.033171e-07,0.03463659864417943,8.735947e-05,0.0007885829815641045,0.0020814028,0.026261320001711802,8.1188756e-07,0.0020820677942330282,0.678925,0.03666512647178024,1.0643723e-06,0.06420219521470634,0.00010928432,0.0007841221124399453,0.009821047,0.026468586427758314,1.0601145e-06,0.0016288418479962275,1.0867884,0.03704216918808275,1.4676683e-06,0.06573876758505191,0.00012952734,0.0009013070824356483,0.008037456,0.026908625941723583,1.4805207e-06,0.002107482352959258,1.4303647,0.036462637098572614,1.6685011e-06,0.07584208641201258,0.00015098373,0.0009666980561367901,0.010649957,0.022538332955446095,1.6725157e-06
0.0018351555631462753,0.045726143,0.02654383272664355,4.7920537e-07,0.01837783322719458,5.606624e-05,0.0005995580575794779,4.798823e-07,0.026936511114971445,4.755022e-07,0.001596685830869579,0.24630244,0.03828127850013386,8.055379e-07,0.034944291354622695,8.735947e-05,0.0007919848189922049,0.0020814026,0.026711988444107455,8.081139e-07,0.0021104036175113704,0.53879756,0.037455164313515914,1.0689405e-06,0.06487019315495023,0.00010928432,0.000799087810113893,0.009820153,0.02680999435584194,1.0587371e-06,0.0016459786601231566,0.8587592,0.03743952688694533,1.4701651e-06,0.06656009151400732,0.00012952734,0.0009113699194276706,0.008037451,0.027299998730554113,1.4827921e-06,0.0021587282999618244,1.1533082,0.03701402881415561,1.6685376e-06,0.07718458558665588,0.00015098424,0.0009905678715523597,0.010649956,0.02292325951192262,1.6765655e-06
0.001842970963866849,0.06560616,0.02693164192938379,4.782261e-07,0.018494654947093552,5.606624e-05,0.0006057555721573798,4.815339e-07,0.027299543443535055,4.770309e-07,0.001612708429539842,0.3260805,0.03891938799726112,8.035766e-07,0.03536303679990981,8.735947e-05,0.000812845809900734,0.0020814042,0.027079803268757783,8.096102e-07,0.0021866156285562156,0.6773788,0.03792923217240189,1.0644475e-06,0.06580997838339368,0.00010928432,0.0008195626316924713,0.009819246,0.02733663757098839,1.0609992e-06,0.0016631582372855127,1.086209,0.03806678701491494,1.4692592e-06,0.06744790017671351,0.00012952734,0.0009410518105640741,0.008037459,0.027798298844468914,1.4851078e-06,0.0021857247059233484,1.4325981,0.03784252049933586,1.6727179e-06,0.07830864366842434,0.00015098376,0.0010006618134211747,0.010649952,0.02324145487010745,1.672264e-06
0.0018772386371690246,0.04529479,0.027324446585095887,4.7711956e-07,0.018688768862879703,5.606624e-05,0.0006159118204710207,4.7926073e-07,0.027803435796938305,4.7576347e-07,0.0016299797799770852,0.24764779,0.0395191189300801,8.057058e-07,0.03580276368718062,8.735947e-05,0.0008236536457469421,0.0020814037,0.027540382129206724,8.12396e-07,0.0021808748783743274,0.5364008,0.03863934241235256,1.0664559e-06,0.06657449054431969,0.00010928432,0.0008269167224144829,0.009818386,0.027547809987195897,1.0596707e-06,0.00167630555357651,0.8524545,0.03870567210085158,1.4681663e-06,0.06850220775730642,0.00012952734,0.0009485012268747335,0.008037451,0.028124418413998292,1.4889665e-06,0.0022018848871812225,1.1458024,0.038285487141859316,1.6672851e-06,0.07959599221358075,0.00015098426,0.00101087005230199,0.010649956,0.023660130316524634,1.6756765e-06
0.0018698998911339524,0.06782687,0.02779822987171688,4.7703884e-07,0.018843907702913776,5.606624e-05,0.0006204201825894416,4.811068e-07,0.0282193839849372,4.7618641e-07,0.001659791454706075,0.32685283,0.04012413222808391,8.031976e-07,0.036233651099194374,8.735947e-05,0.0008272599224167477,0.0020814033,0.028024852159433067,8.077183e-07,0.0021894229529425503,0.6806508,0.039186969203209236,1.0625231e-06,0.0674897992600953,0.00010928432,0.0008314826686899843,0.00981752,0.028122385785848435,1.0607683e-06,0.0016978646581659893,1.0849518,0.039345848843056176,1.4694315e-06,0.06921650957083329,0.00012952734,0.0009701061514372538,0.00803746,0.028584780352788847,1.4790401e-06,0.0022077287517354954,1.4355086,0.03902137362664299,1.6824807e-06,0.0807264446746558,0.00015098385,0.00102071484600726,0.010649956,0.024009643658064305,1.6752499e-06
0.001943100451292204,0.044943616,0.028200361856059838,4.7893576e-07,0.018952426135905885,5.606624e-05,0.0006328638627060821,4.802833e-07,0.02867026181359376,4.764799e-07,0.0016564832695793094,0.24629252,0.040766883124264755,8.0494914e-07,0.03671838923058073,8.735947e-05,0.0008372326411439905,0.0020814033,0.02835358762781003,8.103818e-07,0.0022472405954197584,0.53861976,0.03973998170113191,1.0690194e-06,0.06852618795985889,0.00010928432,0.0008552695055259392,0.009816691,0.028652506316679396,1.0589592e-06,0.0017348790558753533,0.86401606,0.039971282802123045,1.4683809e-06,0.07008440864405462,0.00012952734,0.000984093146032787,0.008037454,0.029006578385763402,1.4830343e-06,0.002250165549838649,1.1571238,0.03955744152855394,1.6760374e-06,0.08195661604071834,0.00015098428,0.0010348435970455674,0.010649957,0.02438795092415863,1.6793225e-06
0.0019343404122960889,0.06486359,0.028603290699954542,4.769862e-07,0.019101078799992267,5.606624e-05,0.0006390944574460653,4.8095916e-07,0.029081700725613963,4.7624584e-07,0.0016913429479879726,0.32527494,0.041273925529925946,8.0423024e-07,0.036939681371274805,8.735947e-05,0.0008592176714612703,0.0020814042,0.028781957771363,8.0988156e-07,0.0022716897484912936,0.67600656,0.040465903927439026,1.064013e-06,0.06914131897002725,0.00010928432,0.0008704620300060405,0.009815862,0.029122126147350564,1.0614605e-06,0.0017480615761264094,1.0845442,0.04054871720062303,1.4689917e-06,0.07092735476991428,0.00012952734,0.0009915124424234299,0.00803746,0.029436614711968494,1.4856315e-06,0.002256994886889255,1.4275389,0.040272780915256594,1.6734743e-06,0.08319156210969335,0.00015098388,0.0010611012961682198,0.010649948,0.024770902985307788,1.6753604e-06
0.0019453810671444184,0.045106582,0.029058015955212926,4.7713905e-07,0.01923303426293257,5.606624e-05,0.0006613618423995961,4.792598e-07,0.02951602880244276,4.75648e-07,0.0016965505854126864,0.24699165,0.04218730815586501,8.0618054e-07,0.03751318548872535,8.735947e-05,0.000873923843576839,0.0020814033,0.029249687414682868,8.105474e-07,0.0023031846676687044,0.5351856,0.0410005342398238,1.066346e-06,0.0699400397998813,0.00010928432,0.00088399557800897,0.009815077,0.029628892499022185,1.061034e-06,0.0017584537501679732,0.8582154,0.04117448535648042,1.4684233e-06,0.07178403651341796,0.00012952734,0.0010066668495668895,0.008037453,0.029983708488621884,1.4875088e-06,0.002291662874132661,1.1471537,0.041084629443607155,1.6741649e-06,0.08447068164158346,0.00015098407,0.0010819220621571212,0.010649959,0.02514089207397774,1.6790324e-06
0.0019800714955698433,0.06630504,0.02940418386798618,4.770152e-07,0.01939179320586845,5.606624e-05,0.0006623841432488656,4.8191305e-07,0.029960841958277994,4.7692146e-07,0.0017118326472783728,0.3278769,0.0427180196291634,8.035522e-07,0.0377951328875497,8.735947e-05,0.0008855906412936747,0.002081403,0.029681229915669453,8.0920586e-07,0.002285138181676822,0.68072927,0.04188323081637334,1.0655571e-06,0.07084829044594829,0.00010928432,0.0008877295451571366,0.009814279,0.029748989501968026,1.061304e-06,0.00179392560656249,1.0904846,0.04199412202828431,1.4686934e-06,0.07261351889963927,0.00012952734,0.0010338631591293962,0.008037459,0.03036290305400533,1.4860035e-06,0.0023114183225802012,1.433131,0.04154293602997704,1.6721107e-06,0.08565255141417895,0.00015098367,0.0011047515830889876,0.010649951,0.025425532816110978,1.6732145e-06
0.0019810296684902693,0.04574458,0.02994601012739752,4.78716e-07,0.019580833228870425,5.606624e-05,0.0006835696242550122,4.7932105e-07,0.030355137528385968,4.7565212e-07,0.001728149998151431,0.24695152,0.043386387342720156,8.059852e-07,0.03825230442785791,8.735947e-05,0.0008884064145552527,0.0020814037,0.030011686586242703,8.12691e-07,0.002297692716154935,0.5374538,0.042231900012120606,1.065132e-06,0.07161638088956741,0.00010928432,0.000915467108849303,0.009813518,0.03049197251509343,1.0588426e-06,0.0017925847245746159,0.8597614,0.042438806802965696,1.467529e-06,0.0735148742279437,0.00012952734,0.00104016199688028,0.008037451,0.03078661684079894,1.4853944e-06,0.002354942045806508,1.1551719,0.042038241397988584,1.6711966e-06,0.08687350598463257,0.00015098421,0.0011287583395605907,0.010649957,0.025791783427952655,1.6764177e-06
0.0020247439231856593,0.066694975,0.030279641656670717,4.770184e-07,0.019707233710048185,5.606624e-05,0.0006819589967240712,4.811149e-07,0.0308178332717424,4.7639816e-07,0.001742190886305512,0.32610244,0.043953787771585796,8.0383313e-07,0.038644859756875254,8.735947e-05,0.0009022795155843986,0.0020814051,0.03051843534589612,8.0780643e-07,0.0023127820239668448,0.68069,0.04286559056989582,1.0651579e-06,0.07256898104346224,0.00010928432,0.0009205771670011538,0.0098127555,0.030587794658328806,1.0587339e-06,0.0018155213284272967,1.0918406,0.04314801988491256,1.465676e-06,0.07439384925445276,0.00012952734,0.0010507187984351602,0.008037458,0.03116199997187193,1.483795e-06,0.0023792140599938907,1.4295558,0.04266421115358493,1.6736722e-06,0.08825313415478117,0.00015098376,0.0011533722251188012,0.01064995,0.026164988639564922,1.6758631e-06
0.002055579091455521,0.04485203,0.03073791335669479,4.7697347e-07,0.019883527156032088,5.606624e-05,0.000692427381723454,4.80039e-07,0.031185048585757612,4.7630616e-07,0.0017700819551246239,0.24666294,0.04440953714240874,8.0511006e-07,0.03911393941213776,8.735947e-05,0.000926097087162946,0.0020814005,0.030973351913105164,8.101707e-07,0.0023985964414064906,0.53597945,0.04363127982942388,1.0668194e-06,0.07343409648497722,0.00010928432,0.0009223519377077797,0.00981203,0.03134673184083243,1.0608154e-06,0.0018584596258588136,0.85858655,0.04372780251349988,1.4673824e-06,0.07529382812790573,0.00012952734,0.0010616146749816836,0.008037453,0.03164862254468192,1.4890197e-06,0.0023940044985751485,1.1519656,0.04328564708620043,1.6710193e-06,0.08943973284247997,0.00015098404,0.0011712592251299481,0.010649952,0.026519511373979704,1.6772634e-06
0.002061413678373875,0.06629758,0.031185041126861636,4.771003e-07,0.020080988970585165,5.606624e-05,0.0006987075443113489,4.809171e-07,0.03163460122887045,4.7624468e-07,0.0017629178253035728,0.3286686,0.045125678768714095,8.035721e-07,0.039470468313499756,8.735947e-05,0.0009325603819951149,0.0020814047,0.031312798442585124,8.1266734e-07,0.002403212968659188,0.6747913,0.044220790672781216,1.0639753e-06,0.07421584705589339,0.00010928432,0.0009613331847192187,0.009811299,0.031401085073594,1.0611178e-06,0.0018607362977096013,1.0852454,0.04426000505918637,1.4654688e-06,0.07604279442790098,0.00012952734,0.0010971771565299216,0.008037457,0.0321054831696009,1.4821696e-06,0.0024477986673757967,1.4319421,0.0441883848713977,1.679161e-06,0.09056514499908579,0.00015098382,0.0011766189595551362,0.010649952,0.02689212171327589,1.6723889e-06
0.0021045534400868098,0.045494854,0.03165758762874508,4.791144e-07,0.020121609516042686,5.606624e-05,0.0007152720055975286,4.7982246e-07,0.032053183742599294,4.7568565e-07,0.0018000167978794448,0.24700807,0.04582701797397541,8.059666e-07,0.039853377359187495,8.735947e-05,0.0009522673159870984,0.0020814054,0.031785186270384916,8.0815704e-07,0.002423844475664997,0.5399343,0.04486352349964103,1.0649637e-06,0.07500772434619388,0.00010928432,0.0009679704733093137,0.009810602,0.032186259553834265,1.0581384e-06,0.001864879285151671,0.85839283,0.04507188717335729,1.4699644e-06,0.07698425017130961,0.00012952734,0.0011149110374140685,0.008037456,0.03248179947425212,1.4828863e-06,0.0024532659242062697,1.1511497,0.04459635149687529,1.6746708e-06,0.09193774567185235,0.00015098421,0.0011988281428514582,0.01064996,0.027220424913269068,1.6817274e-06
0.0021016947802023163,0.06607469,0.032200619001274126,4.781005e-07,0.020312681400017546,5.606624e-05,0.0007170061884514455,4.8144506e-07,0.0324907867138141,4.770088e-07,0.0018265044456015208,0.323989,0.04651566178903782,8.0416413e-07,0.040427689673379064,8.735947e-05,0.0009688416461327246,0.002081402,0.03214149534136855,8.091823e-07,0.00242701927599098,0.6783446,0.045282372027369476,1.0668275e-06,0.07579806152664657,0.00010928432,0.000978165622151989,0.009809902,0.03224420284220417,1.0604782e-06,0.0019050067372154444,1.0893173,0.045593976768265876,1.4681735e-06,0.0778677130700089,0.00012952734,0.0011287837785701933,0.0080374535,0.0328851076158961,1.4823725e-06,0.0024915478403480457,1.4355356,0.04533957849655833,1.6784442e-06,0.09313980513917548,0.00015098389,0.0012120338799598228,0.010649952,0.027605001771423436,1.6683357e-06
0.0021286837726698393,0.046063527,0.03258143970077591,4.7757965e-07,0.020489910441184683,5.606624e-05,0.000730040068571855,4.7909356e-07,0.032929675771655245,4.756835e-07,0.0018300864514395859,0.24674237,0.04706519339566252,8.055456e-07,0.040676683367096955,8.735947e-05,0.0009768055304385987,0.0020814033,0.032633866083675196,8.122031e-07,0.002479188361238422,0.5374464,0.046082320471759884,1.0663224e-06,0.07669280776920329,0.00010928432,0.0009940233585657551,0.009809235,0.03301573997263663,1.0591764e-06,0.0019379659219911055,0.8513876,0.04626622624262901,1.4684432e-06,0.07868349025790979,0.00012952734,0.00116849548105217,0.008037454,0.033360941214154345,1.4880666e-06,0.0025205841427668927,1.1474127,0.046016211631441754,1.6690713e-06,0.09423091332760772,0.00015098401,0.0012355659481836482,0.010649957,0.02798452438520534,1.6803976e-06
0.002109338085699294,0.0658757,0.032937276809077175,4.7719504e-07,0.02059668802955587,5.606624e-05,0.0007409733305352606,4.8142124e-07,0.033409961795301306,4.7618462e-07,0.0018393384600889735,0.32779068,0.047734210784879647,8.0373337e-07,0.04115471441431769,8.735947e-05,0.0009962116928405262,0.0020814042,0.03311732963193208,8.0743735e-07,0.002493008092943845,0.67972493,0.046558223229034676,1.0657616e-06,0.0774150492989325,0.00010928432,0.00100919338046307,0.009808563,0.033135019570389494,1.0599078e-06,0.0019411177650326863,1.0916526,0.04693469340147983,1.4658555e-06,0.07962967537376764,0.00012952734,0.0011716378168535552,0.008037457,0.033842385270898896,1.4816553e-06,0.0025353091838769613,1.4319264,0.04649172688701323,1.674687e-06,0.0955143645572077,0.00015098376,0.0012453426155760619,0.010649954,0.02833461021572085,1.6734813e-06
0.0021368219457300647,0.045621738,0.033286458257186624,4.7894065e-07,0.02075175209902227,5.606624e-05,0.0007464452151408685,4.8026976e-07,0.03376990895984428,4.7642058e-07,0.0018645056081337055,0.2474341,0.048373468142069345,8.054781e-07,0.04153168259654194,8.735947e-05,0.0010031308225921488,0.0020814037,0.033460137500826805,8.1029395e-07,0.00252490747586957,0.5422178,0.047191509326720345,1.0683407e-06,0.07823909847232113,0.00010928432,0.0010133394060124245,0.009807922,0.03388609042823581,1.0598824e-06,0.001995082158495539,0.864914,0.04754479312604027,1.4681881e-06,0.08039258178656124,0.00012952734,0.0011856763028772546,0.008037451,0.03422108210257387,1.4877147e-06,0.002534311777313373,1.1568682,0.04705718540021085,1.6716978e-06,0.09676926295505837,0.00015098405,0.001265075407988791,0.010649952,0.028677530500239558,1.6824519e-06
0.002192722045916266,0.066885404,0.03363964321657217,4.7700775e-07,0.02091275512606704,5.606624e-05,0.0007534194785735703,4.8098127e-07,0.034277312783524395,4.7636698e-07,0.001866423169466933,0.3266782,0.0491310921148397,8.0329454e-07,0.041985695456553784,8.735947e-05,0.0010127972524247265,0.0020814051,0.03395833298563957,8.110812e-07,0.0025424640755435184,0.6756565,0.047971461157846666,1.0651406e-06,0.07908527554411973,0.00010928432,0.0010213802641290905,0.009807277,0.03397223879749488,1.0622765e-06,0.002012958484851489,1.0846801,0.04813996282838551,1.4683832e-06,0.0812214646571582,0.00012952734,0.00120386862912814,0.008037456,0.03467783340020105,1.4830347e-06,0.0025719236858588244,1.4268622,0.04773330201361594,1.6863825e-06,0.09795026278422614,0.0001509837,0.0012718056014273317,0.010649949,0.02903201124364776,1.6710233e-06
0.0022159073969149697,0.0447735,0.03422164174428742,4.77107e-07,0.02108379913926391,5.606624e-05,0.0007534916158599247,4.7904433e-07,0.034609992860350755,4.7553456e-07,0.001910643354723496,0.24624029,0.04955222040048934,8.061688e-07,0.04232262333056756,8.735947e-05,0.0010266432892863772,0.0020814023,0.03429360971619774,8.098634e-07,0.0025901488188122,0.53968567,0.04854556978846501,1.0659446e-06,0.07989461531064339,0.00010928432,0.0010384161459847487,0.009806668,0.03475560625748975,1.059384e-06,0.0020727123501544284,0.8571925,0.04866589902833636,1.467882e-06,0.0821011858127479,0.00012952734,0.0012160452140129302,0.008037455,0.03509813245452408,1.4842951e-06,0.0026195517815982123,1.1506358,0.04829544218789254,1.6743344e-06,0.09923250517042885,0.0001509842,0.001304773283423856,0.010649956,0.02939883687400392,1.678636e-06
0.002217955394381923,0.06517548,0.03449679788567924,4.7707096e-07,0.02125362689839676,5.606624e-05,0.0007570296848924564,4.8178316e-07,0.035029978544584346,4.7695056e-07,0.001913264337311765,0.32703882,0.05016428147043501,8.028808e-07,0.04273559991436611,8.735947e-05,0.0010409773331235296,0.0020814037,0.03473340401625526,8.086018e-07,0.0025769449514336886,0.68086314,0.049114922597073014,1.0740935e-06,0.08078767088507967,0.00010928432,0.0010505473690074203,0.009806043,0.03476861257305635,1.0592689e-06,0.0019532112600947065,1.0929778,0.04937810592819005,1.4699016e-06,0.08306010674319363,0.00012952734,0.0012376452195458113,0.008037455,0.0355553225996638,1.4821621e-06,0.002625656718654292,1.438123,0.04881890937353351,1.7247146e-06,0.10055921046795058,0.00015098382,0.0013048470564120049,0.010649956,0.02972474552890552,1.6718121e-06
0.0022497110657526977,0.04594018,0.03506248461282147,4.7883384e-07,0.021327338301177536,5.606624e-05,0.0007715455945747505,4.7973975e-07,0.03548763804137707,4.7575395e-07,0.0019234359985816159,0.24827132,0.050893955872327624,8.057403e-07,0.04317177962844393,8.735947e-05,0.0010531701907083126,0.0020814035,0.035053911971460495,8.135096e-07,0.00259729509308402,0.5367908,0.04972767240001953,1.0666205e-06,0.08159960341041109,0.00010928432,0.0010841428120121625,0.009805459,0.035625906370114535,1.0592763e-06,0.002082259521453774,0.8573334,0.05007783995741712,1.4678023e-06,0.08388962979827608,0.00012952734,0.001254168664554267,0.00803745,0.03597025244297193,1.484789e-06,0.002654874153834368,1.1502317,0.04946469672722742,1.6702799e-06,0.10176484022688652,0.00015098433,0.0013222374804151644,0.010649954,0.030147137384795186,1.680151e-06
0.0022694534367682143,0.06736499,0.03556033044421513,4.7701127e-07,0.02145750101356368,5.606624e-05,0.0007879218718735502,4.8095984e-07,0.035907628811297145,4.762668e-07,0.0019528204182695066,0.32543075,0.05141466479981318,8.035604e-07,0.04355298345742215,8.735947e-05,0.001059539156433727,0.0020814047,0.03551867357122579,8.0784076e-07,0.0026776009716559203,0.68041533,0.05053183058376557,1.0629476e-06,0.08251786732913127,0.00010928432,0.0010866323204411726,0.009804867,0.035659613598337664,1.0612481e-06,0.0021494808071292936,1.0906444,0.050598568954904166,1.4676859e-06,0.08464885793925661,0.00012952734,0.0012670762262506677,0.00803746,0.03659561722805458,1.4827825e-06,0.002692871343045096,1.4266902,0.04997540302408327,1.672809e-06,0.10295860768528654,0.0001509838,0.0013347670308846448,0.010649949,0.03049803458686386,1.6750953e-06
0.002251452329967703,0.044941045,0.03599939262660752,4.766769e-07,0.02167316451336124,5.606624e-05,0.0008023714421350243,4.800909e-07,0.03635017825955791,4.7635186e-07,0.0020089201783827907,0.2459267,0.052083490717424345,8.051732e-07,0.04400243504372026,8.735947e-05,0.0010835499611317313,0.0020814012,0.036000550840981305,8.105486e-07,0.00267312980306867,0.53792703,0.05103274145429688,1.0673114e-06,0.08325495974193993,0.00010928432,0.0011130790031415277,0.009804307,0.03676878752885387,1.0596402e-06,0.002084379267346646,0.85921353,0.051368049394139755,1.4669769e-06,0.08579762204151067,0.00012952734,0.0012859274608615255,0.008037451,0.03700574051389205,1.4866367e-06,0.0026870897144544866,1.1516052,0.05071614458491759,1.6690564e-06,0.10417063960173567,0.000150984,0.0013484832358746125,0.010649952,0.030846789860100088,1.6774235e-06
0.0023366964871196876,0.06639911,0.036314803870793964,4.76908e-07,0.02179426645494199,5.606624e-05,0.000796257495115112,4.807538e-07,0.0367572290723079,4.7627495e-07,0.0020070343414221757,0.3283209,0.052642422773143537,8.033059e-07,0.04441315037131842,8.735947e-05,0.00110997201039988,0.0020814028,0.0364021419564129,8.116303e-07,0.0026929340355231293,0.68186355,0.05166173611900636,1.062014e-06,0.08449150072909625,0.00010928432,0.0011256144441597698,0.009803735,0.03674742942509641,1.0619736e-06,0.0021751677742161387,1.0871983,0.0519175707728469,1.4689093e-06,0.086765451759233,0.00012952734,0.0012960009506870326,0.008037458,0.037438900198321794,1.4811219e-06,0.002707934884321211,1.4361457,0.05158068284591926,1.6718396e-06,0.10544122779974714,0.00015098353,0.0013733024307127511,0.010649954,0.031228555185121614,1.6725427e-06
0.002356446255331061,0.045210417,0.03672531908211697,4.79273e-07,0.02195976394494729,5.606624e-05,0.0008108397388464904,4.796777e-07,0.03715223867080308,4.757623e-07,0.0020123311059017266,0.24723914,0.05320714131396796,8.059396e-07,0.044882926326577685,8.735947e-05,0.001114780751007077,0.0020814044,0.03683587172667363,8.084516e-07,0.0027266373769712767,0.53878284,0.05231339054381741,1.066237e-06,0.08525465420181198,0.00010928432,0.0011476417983981913,0.009803198,0.037598892958236055,1.0584914e-06,0.0021068566385656594,0.8598593,0.05253497251708593,1.4664971e-06,0.08751617925840297,0.00012952734,0.0013009468454235633,0.008037454,0.03792202827420884,1.4855308e-06,0.0027646630656506335,1.1528196,0.05210996049822175,1.6722981e-06,0.10657363128682065,0.00015098404,0.0013742923464326719,0.010649954,0.03159159391486485,1.678941e-06
0.0023530817026871124,0.06668603,0.03775808701757342,4.781403e-07,0.02217684828543237,5.606624e-05,0.0008332869090040082,4.818266e-07,0.03758708262716287,4.768822e-07,0.002013990232787494,0.32585177,0.053892084472214004,8.03883e-07,0.04522646642622671,8.735947e-05,0.001144574669555628,0.0020814028,0.037322006243214544,8.085916e-07,0.0027590740044667783,0.6793715,0.05295800526925761,1.0631096e-06,0.08622201938581253,0.00010928432,0.0011683047547038378,0.009802648,0.037551929040013685,1.0611329e-06,0.0021937982102722994,1.0918205,0.05335803338259991,1.4702213e-06,0.08856596325890029,0.00012952734,0.0013230465155959661,0.008037459,0.03830962996996407,1.4869431e-06,0.002787149717499103,1.431096,0.05269500985409,1.67327e-06,0.107871863201061,0.00015098376,0.0013940064255480787,0.010649945,0.031926820169402556,1.6733866e-06
0.0023910242956065174,0.045751695,0.03751168895812173,4.7739684e-07,0.022319211401710552,5.606624e-05,0.0008343597614106589,4.790055e-07,0.038026428799743626,4.7563847e-07,0.002057199489790946,0.24798857,0.054544186696875836,8.064481e-07,0.04558325183211959,8.735947e-05,0.001155641005673845,0.0020814042,0.03778737322759947,8.124008e-07,0.0027374374254473615,0.53577894,0.05347087509996657,1.0677479e-06,0.08696759465882288,0.00010928432,0.0011803341752882781,0.009802136,0.03849021591179606,1.0602367e-06,0.002241226409927809,0.8530636,0.05387458364213151,1.4686715e-06,0.0893412777838031,0.00012952734,0.001340119064585971,0.008037449,0.03876796905782872,1.4834719e-06,0.002811765074064689,1.1507496,0.053566873785374426,1.6698158e-06,0.10922298102772662,0.000150984,0.0014052403227293067,0.010649953,0.03230161032572921,1.6786836e-06
0.002405105355761147,0.06646213,0.03788533184311486,4.7697915e-07,0.022463414447182525,5.606624e-05,0.000846904212292949,4.8142095e-07,0.038799710899391875,4.7631983e-07,0.0020841983644225236,0.32754433,0.05518412401267726,8.0442493e-07,0.04600787438352459,8.735947e-05,0.0011670109631626735,0.0020814047,0.038128912199421654,8.0874355e-07,0.002810368251188525,0.68047976,0.05412369966008035,1.0625376e-06,0.08810215877102955,0.00010928432,0.001203596469297606,0.009801613,0.03846805848713432,1.0583909e-06,0.002284627290043448,1.0912564,0.05461618595789852,1.4663726e-06,0.09021513992754211,0.00012952734,0.0013575264238918732,0.008037459,0.03921535505547321,1.4806446e-06,0.0028362357385256992,1.4354107,0.05385481658657747,1.677842e-06,0.1104080663544924,0.00015098379,0.00142346986542855,0.010649957,0.032675053131034866,1.6747574e-06
0.002419666810227292,0.04531759,0.038523012727299445,4.78808e-07,0.022664507701327757,5.606624e-05,0.0008572319138828399,4.8018836e-07,0.038860222357990484,4.7626133e-07,0.0020969124171616774,0.2472726,0.05595265741493287,8.049827e-07,0.04639802901406905,8.735947e-05,0.0011874057316953051,0.0020814023,0.03850732034271849,8.097584e-07,0.0028111343727713184,0.54103667,0.05481434813035386,1.0693828e-06,0.08868055742932483,0.00010928432,0.001215663494010057,0.009801116,0.03933110387463655,1.0592788e-06,0.0022398234742494034,0.86300254,0.05511410982913471,1.4683911e-06,0.09106303345345493,0.00012952734,0.0013723187675433498,0.008037453,0.03969487704369905,1.4886649e-06,0.0028646386672543096,1.1569847,0.054733035001637675,1.736736e-06,0.11172992779673742,0.00015098415,0.0014365844323266563,0.010649954,0.032983410311862825,1.677509e-06
0.00245224903021673,0.06617223,0.03895934222798263,4.770873e-07,0.022753299771076336,5.606624e-05,0.0008591824131186254,4.807098e-07,0.03928200258274696,4.7638784e-07,0.0020696565053159636,0.32577455,0.05658036235586873,8.038544e-07,0.04676331907311188,8.735947e-05,0.001202900107135065,0.0020814035,0.038936638126948045,8.1118424e-07,0.0028449305514472406,0.67629397,0.055362686672846655,1.0643495e-06,0.0895987039897591,0.00010928432,0.0012202992800490133,0.00980061,0.03932960516041411,1.060604e-06,0.002225097460073552,1.0847328,0.0559042103039766,1.4692488e-06,0.09193489098688588,0.00012952734,0.001391116207016499,0.008037457,0.04008170165553955,1.4837623e-06,0.0028635391383431854,1.4266851,0.05524191314055186,1.6767034e-06,0.1128473290425193,0.00015098377,0.001456188413597244,0.010649949,0.033388384258640665,1.6723982e-06
0.0024838296570149914,0.045993615,0.03923415274226239,4.7744965e-07,0.0232074689136685,5.606624e-05,0.0008609341179752456,4.7946315e-07,0.039768538941695755,4.7563614e-07,0.002103449645718294,0.24599732,0.057155639603401406,8.0572255e-07,0.04725212056821744,8.735947e-05,0.0012070534994293536,0.0020814019,0.03932881496979722,8.090036e-07,0.00284194469817781,0.53810376,0.055995913543405815,1.0669063e-06,0.09029817388592554,0.00010928432,0.00124508506746497,0.009800144,0.04015992708737031,1.0605692e-06,0.0023845191168532305,0.85763574,0.0563647759379819,1.4692502e-06,0.09278070054382884,0.00012952734,0.001395826823427342,0.008037454,0.04044128048533042,1.4844044e-06,0.0028755302372987248,1.1514467,0.055915611357028994,1.6733424e-06,0.11399110158339941,0.00015098402,0.0014712207748754215,0.010649955,0.033743880280027436,1.6756447e-06
0.002467365621456078,0.06697681,0.03963156878016889,4.7708517e-07,0.023049411127742912,5.606624e-05,0.0008759869088452043,4.817994e-07,0.0401389193139039,4.7689434e-07,0.0022302167300534037,0.3279039,0.05760603849776089,8.0338674e-07,0.04768838328641972,8.735947e-05,0.0012155246248834635,0.0020814035,0.03991649498597586,8.0957227e-07,0.0029046887372221265,0.6828739,0.056606488957602,1.0666992e-06,0.0912357687268273,0.00010928432,0.0012568130428304099,0.00979966,0.0401990071005587,1.0606793e-06,0.0022468545084952246,1.0901144,0.057110521270494374,1.4683453e-06,0.0936960062876876,0.00012952734,0.0014126829882817609,0.008037455,0.0409538286854513,1.4786975e-06,0.0029139234572981613,1.4353741,0.056623480156330126,1.6716804e-06,0.11527475514282871,0.00015098367,0.0014912309219861136,0.010649955,0.034084223042840936,1.6749929e-06
0.0024836141157097047,0.045635067,0.04003603748445,4.785941e-07,0.023236062086652964,5.606624e-05,0.0008915639684335994,4.79598e-07,0.04057072958509837,4.758305e-07,0.0021288402188968446,0.24758595,0.05822292772687173,8.061531e-07,0.04809932671321023,8.735947e-05,0.001241340740450791,0.0020814058,0.040205059799232654,8.129639e-07,0.0029067895430073673,0.5346004,0.05720143074036709,1.0643059e-06,0.09203215572384318,0.00010928432,0.0012666241718522673,0.009799206,0.0410790031443217,1.0588216e-06,0.002446762935557802,0.86190003,0.057697524482916505,1.4678342e-06,0.09458079602669126,0.00012952734,0.0014137798003253659,0.008037451,0.04138589274371043,1.4895795e-06,0.0030140148597170733,1.1496365,0.057321318443531964,1.6703394e-06,0.11665898950138529,0.00015098426,0.0014910540737244967,0.010649953,0.034456738342331455,1.6784522e-06
0.0024851797386405187,0.066950835,0.040512447471597365,4.7700377e-07,0.023435315759187298,5.606624e-05,0.000883510929682026,4.809083e-07,0.04099561146992658,4.7620105e-07,0.0021659397340512703,0.3260323,0.05915917881398595,8.038238e-07,0.048514048186396916,8.735947e-05,0.0012593353499791452,0.0020814042,0.04084235599896472,8.070064e-07,0.0029730762044034367,0.6811072,0.05776735454065991,1.0673992e-06,0.09298100323316508,0.00010928432,0.001272230768310172,0.009798743,0.041003367244931206,1.0607115e-06,0.002448189995817042,1.0913305,0.05813801664792533,1.465188e-06,0.09531354096917702,0.00012952734,0.0014347131218694683,0.008037457,0.041846025715182936,1.4873117e-06,0.002956558705606897,1.4282496,0.05775048917359007,1.6685523e-06,0.11781993532952453,0.00015098402,0.0015026924807046143,0.01064995,0.03485670834114509,1.6750129e-06
0.0025611947787859074,0.04489937,0.04095199476994042,4.7705277e-07,0.023604218443922166,5.606624e-05,0.0009093713675725407,4.798716e-07,0.04143978769924226,4.7638807e-07,0.0021666021528653798,0.2466148,0.05957227170001716,8.0471995e-07,0.04891218522929453,8.735947e-05,0.001273017552282129,0.0020814016,0.041170440542711205,8.119196e-07,0.0029730398730108782,0.5377145,0.05846474684076384,1.0666191e-06,0.0934035743586719,0.00010928432,0.0012961338372801299,0.00979831,0.0418808250854324,1.0584798e-06,0.002476145654550887,0.8600711,0.058867132382666956,1.4708709e-06,0.09645339625754526,0.00012952734,0.0014510547808604317,0.008037451,0.042238622928769995,1.4909542e-06,0.0029953022497440024,1.1519713,0.05848283989887153,1.6729532e-06,0.11902575086070491,0.00015098418,0.0015123726488756283,0.010649952,0.03517231462756172,1.6766594e-06
0.0025858687416517308,0.065285146,0.04140258924370366,4.771264e-07,0.023726643972830582,5.606624e-05,0.0009177356376977903,4.811577e-07,0.041946269827894865,4.7624118e-07,0.0021485922572069935,0.3279725,0.06016138527109953,8.0347047e-07,0.049265765799542095,8.735947e-05,0.0012829292350049531,0.0020814033,0.041440735356549595,8.104329e-07,0.00298177058425998,0.67855287,0.059164470587191834,1.0630345e-06,0.0944977153558284,0.00010928432,0.0012947955785618563,0.009797863,0.041891974084345356,1.0616989e-06,0.0024653296338926468,1.0858601,0.05948387906786853,1.4669673e-06,0.09717332497072806,0.00012952734,0.0014666024727048351,0.008037455,0.04266261771221512,1.4775997e-06,0.0030351493655637438,1.4313403,0.05899042878299952,1.7009262e-06,0.12056068064245795,0.00015098357,0.0015266981975873932,0.010649952,0.035517448900334,1.6701457e-06
0.0025753319828904103,0.04625365,0.041859073971863836,4.7920946e-07,0.023867902939673512,5.606624e-05,0.0009206095110192629,4.7965665e-07,0.04226286754211677,4.755929e-07,0.00221467119990848,0.2482719,0.06086702468372616,8.0557396e-07,0.049691660041987364,8.735947e-05,0.0012856356729919623,0.0020814042,0.04194048017130366,8.0962485e-07,0.003010604968793424,0.54178065,0.05986883496100615,1.121188e-06,0.09531548814349143,0.00010928432,0.0013152248071606404,0.009797451,0.0427723648691816,1.0592225e-06,0.002462183203980593,0.85782844,0.06038605448390756,1.4690089e-06,0.0981177436836463,0.00012952734,0.001482091060174363,0.008037455,0.04305537170231609,1.4838976e-06,0.0030238364397415095,1.1509812,0.05964741704686145,1.6906872e-06,0.1214598738987531,0.00015098414,0.0015532254040008411,0.010649955,0.035924486200591285,1.6810073e-06
0.0026023981926430553,0.06776076,0.042194079331654526,4.7801404e-07,0.02400810931576416,5.606624e-05,0.0009387745703071622,4.8175184e-07,0.04273987065535039,4.7708875e-07,0.002200246237417949,0.3250242,0.06151500949802409,8.0354135e-07,0.050109837528517734,8.735947e-05,0.0013010707360060353,0.0020814047,0.04227136008807325,8.0834724e-07,0.0030372704301095967,0.678819,0.060914685114819025,1.0660257e-06,0.09625714007332654,0.00010928432,0.0013363161699879648,0.009797023,0.04272337256032708,1.0617874e-06,0.0025038792843198668,1.0900536,0.060766438642583256,1.4682553e-06,0.09897251661501028,0.00012952734,0.001497480799144666,0.008037459,0.04352857318673549,1.4851106e-06,0.0030426132156779724,1.4355028,0.060821855816591,1.6786247e-06,0.12286790701494153,0.00015098359,0.0015611803045695912,0.01064995,0.03626187670077863,1.6700607e-06
0.0025905724583260184,0.04483421,0.042700364312622696,4.7728645e-07,0.02408062185693,5.606624e-05,0.0009512969458675278,4.789018e-07,0.04314960097295365,4.7564126e-07,0.002256351631367579,0.24706794,0.06234348515780376,8.0515434e-07,0.050540922000072895,8.735947e-05,0.0013133426592851591,0.0020814026,0.0427271858007381,8.1268234e-07,0.003045818211311208,0.53465325,0.06087186156905123,1.0664e-06,0.09696608198906428,0.00010928432,0.0013439174627253253,0.009796626,0.043663235341331784,1.0603911e-06,0.0026070462642902776,0.8541537,0.061469444068747436,1.4699598e-06,0.09995532262671206,0.00012952734,0.0015015208197125631,0.008037451,0.04396596910332196,1.4863388e-06,0.0030653856169166305,1.1500167,0.06088234924245626,1.6697765e-06,0.12401879705721512,0.00015098396,0.0015852807794165399,0.010649953,0.036637151472470056,1.6797245e-06


==> data/perf_diff_2d.txt <==
t_gd_1,e_gd_1,t_l-bfgs_1,e_l-bfgs_1,t_malbani_1,e_malbani_1,t_ours_1,e_ours_1,t_ours-64_1,e_ours-64_1,t_gd_2,e_gd_2,t_l-bfgs_2,e_l-bfgs_2,t_malbani_2,e_malbani_2,t_ours_2,e_ours_2,t_ours-64_2,e_ours-64_2,t_gd_3,e_gd_3,t_l-bfgs_3,e_l-bfgs_3,t_malbani_3,e_malbani_3,t_ours_3,e_ours_3,t_ours-64_3,e_ours-64_3,t_gd_4,e_gd_4,t_l-bfgs_4,e_l-bfgs_4,t_malbani_4,e_malbani_4,t_ours_4,e_ours_4,t_ours-64_4,e_ours-64_4,t_gd_5,e_gd_5,t_l-bfgs_5,e_l-bfgs_5,t_malbani_5,e_malbani_5,t_ours_5,e_ours_5,t_ours-64_5,e_ours-64_5
0.0005486026798607782,nan,0.0010534887198757911,nan,0.026824868370645814,nan,0.00039966672888424784,0.991842,0.0008079825185372361,0.991842,0.0005536247540065752,nan,0.0012243816161894106,nan,0.027078394171050086,nan,0.0004050146468382861,1.9558407,0.0005026151345809922,1.9558407,0.000559805990163503,nan,0.0011974457741349138,nan,0.02689614927263132,nan,0.0003929310315953834,3.017204,0.0007925542801552054,3.017204,0.0005639048429937767,nan,0.0012139836108711148,nan,0.026947573369501956,nan,0.00041094405786134305,4.089886,0.0005124667289866401,4.089886,0.0005795461808530879,nan,0.0012257967842909108,nan,0.02699942733992689,nan,0.00040286501716556294,5.0534024,0.00056247590242752,5.0534024
0.0005577959441247264,nan,0.0015284470927269598,nan,0.052968567155767234,nan,0.00042022459524949745,0.06338035,0.0012047175819919047,0.00023379676,0.0005698685519829658,nan,0.0018653342472721955,nan,0.0533408124698326,nan,0.0004113447904154392,0.53319234,0.0009266151501464524,0.4893138,0.0005781256598586749,nan,0.001859854288997927,nan,0.05318972911419613,nan,0.00041524416472696297,1.1209886,0.0011725901026012641,1.0789808,0.0005861374040001205,nan,0.0018662103973994296,nan,0.053083491155744664,nan,0.0004197793067266632,1.7056242,0.0009842563425855977,1.6820513,0.0005967912497331521,nan,0.0018673951148521154,nan,0.053188901371322574,nan,0.00042573075585200314,2.2342668,0.001163182320688585,2.2223032
0.0005861599042878619,nan,0.002001277691285525,nan,0.07905673161149025,nan,0.0004170151677348518,0.00980381,0.001548878657432007,9.954556e-05,0.0005866809278460485,nan,0.0025105836342221924,nan,0.07975571244190048,nan,0.0004218699774272474,0.12493652,0.0014317719325356718,0.078344174,0.0006002610265942556,nan,0.0025200973344700678,nan,0.0794327252877078,nan,0.00041554648143106275,0.41488174,0.0015222798761512551,0.3577597,0.0006040515634397577,nan,0.002557367210143379,nan,0.07926040808503916,nan,0.00042205485643353314,0.7521856,0.0015218557595674481,0.70283806,0.0006153457660028445,nan,0.0025640392514677457,nan,0.07943947460236293,nan,0.0004236120549529525,1.0882081,0.0017483592161276777,1.0589986
0.0006012839010218158,nan,0.0024918280172693944,nan,0.10537349623960576,nan,0.00041803882227811433,0.0022571126,0.001941433646050947,1.12475045e-05,0.0006183345747080499,nan,0.00316748907440342,nan,0.10601276281356278,nan,0.0004179468138442774,0.031865675,0.0019110511971770652,0.011915627,0.0006243986950056361,nan,0.0031644271957754558,nan,0.10575227404146323,nan,0.00041490766086748666,0.14426057,0.0019729053628231795,0.108486764,0.0006277396758585902,nan,0.0031678031172071184,nan,0.10558078879756587,nan,0.0004257364577247894,0.32850105,0.002009547058426376,0.29408732,0.0006423988268278273,nan,0.003176532289944589,nan,0.10550088282741074,nan,0.00041937745201201844,0.52991164,0.0022867918503470717,0.50369376
0.0006284059081060279,nan,0.0029710795860072334,nan,0.13176740904538226,nan,0.0004177759014336126,0.0007675241,0.002404832471428173,9.600489e-07,0.0006400210181517261,nan,0.0037751034258066544,nan,0.13241951254229728,nan,0.0004163413407181257,0.008672478,0.0023436301243158855,0.0010627304,0.0006578030139873071,nan,0.003796745642820107,nan,0.13201306095745946,nan,0.00042009116130481877,0.046941992,0.0024494629167020323,0.02177321,0.000663144604702081,nan,0.0038372620100355042,nan,0.1316837418990742,nan,0.0004190314198578043,0.1353767,0.002460760997408735,0.09928353,0.0006859870975604282,nan,0.0038502994673659226,nan,0.13189613447092208,nan,0.00041985114243081107,0.24364679,0.002774145382988666,0.20945442
0.0006536729775668521,nan,0.003453320477191093,nan,0.158273391084679,nan,0.0004219441387270178,0.0003405563,0.002952221458711262,4.8302763e-07,0.00067633844186951,nan,0.00445400260122759,nan,0.15861889405974322,nan,0.0004154366778675467,0.004583978,0.0027590215572022964,0.00011103907,0.0006917225152719766,nan,0.004411316813036267,nan,0.1583033590560912,nan,0.0004200137890043801,0.019484246,0.0029721942613832653,0.0050001442,0.0006900722753156774,nan,0.004451029303849542,nan,0.15790784222938653,nan,0.00042580092329132767,0.053097308,0.002907160257288654,0.02768284,0.0007201354557348947,nan,0.004461301359946706,nan,0.15821711778407918,nan,0.0004180610364169947,0.10578022,0.003286079975743113,0.07514049
0.0006664620931592903,nan,0.003913948307079929,nan,0.1848716286293763,nan,0.000422780244727619,0.0002417523,0.0034319124101395053,4.774242e-07,0.000691500418270672,nan,0.005062359446726207,nan,0.18499712598443563,nan,0.00041523808357305826,0.003008372,0.003138867615489289,8.187546e-06,0.0007184750613024724,nan,0.005006673505829115,nan,0.18457669225587908,nan,0.00042104023472139875,0.012758452,0.003448745535819658,0.0013705303,0.0007146175611331794,nan,0.0051173996755720244,nan,0.18418981796962078,nan,0.0004221375455880271,0.02582178,0.003319085932702624,0.007636657,0.0007398294659630795,nan,0.005071245850163645,nan,0.18460475646923963,nan,0.0004225418758911214,0.046871416,0.0037469017625387227,0.022939118
0.000712318749449748,nan,0.004340623090974986,nan,0.2096580164174416,nan,0.0004196519090162058,0.00012722531,0.003862459886752601,4.7590126e-07,0.0007172432881114738,nan,0.0056616800414797455,nan,0.21131624743741537,nan,0.0004281708244234323,0.0026784516,0.0035571469487955,9.921806e-07,0.0007503425362852535,nan,0.005682600599913192,nan,0.21089006172093963,nan,0.00041502873187086416,0.010644683,0.003940171927180407,0.0004045131,0.0007419360118385937,nan,0.005709395245648921,nan,0.2102797915660111,nan,0.00042710139584128877,0.014929356,0.0037511232488655617,0.0020034495,0.0007605536005825602,nan,0.0057187624744671805,nan,0.21037884357584907,nan,0.0004213113424567772,0.025153672,0.004253416847204789,0.0061366083
0.0007536846239818261,nan,0.0047908250272407065,nan,0.2357299428632749,nan,0.00041982877013340065,6.009544e-05,0.0043452857028959055,4.826095e-07,0.0007522907598675894,nan,0.006315216051048732,nan,0.23760497114355011,nan,0.0004206094571355996,0.0024702689,0.003931825779644506,8.177724e-07,0.0007643558802914672,nan,0.00626344574432421,nan,0.23719887428783945,nan,0.00042250831569877587,0.0102144135,0.004426826287194022,9.124615e-05,0.0007556491844256275,nan,0.0063120868241613995,nan,0.2366932874345886,nan,0.0004265250019961968,0.0115453685,0.004147078337181093,0.000633696,0.0007896545318653807,nan,0.006319367795783494,nan,0.23693592016518647,nan,0.00041903266214233424,0.017081475,0.004721884884472403,0.0016460966
0.000763144228823616,nan,0.005266735124501533,nan,0.2619082155703966,nan,0.00041968683085204765,1.7821318e-05,0.004841563214182055,4.8137304e-07,0.0007744635893031954,nan,0.00696827558318286,nan,0.26599217630324085,nan,0.00042641144199296834,0.0024658772,0.0043731670958056515,8.0828687e-07,0.0007889045312767848,nan,0.006934771655692852,nan,0.2643653610056,nan,0.0004279184364381113,0.010103488,0.004913981315746371,3.3595254e-05,0.0007896147434034251,nan,0.006956202210026926,nan,0.2626061911495136,nan,0.0004212435837336151,0.009758817,0.004574200908620177,0.00014946333,0.000813524882991,nan,0.006987983698491007,nan,0.2628898297303489,nan,0.0004255887973288606,0.0144506795,0.005186733997127574,0.00047792812
0.0007868160996087162,nan,0.005733476831477934,nan,0.28807779599446803,nan,0.000424260711979254,3.3242095e-06,0.005291101895937962,4.7529207e-07,0.0007869387268687466,nan,0.00757273132613461,nan,0.29261037442899707,nan,0.00041786392585241365,0.0024173334,0.0047170533243167615,8.0223003e-07,0.0008246150107089697,nan,0.007596023780060932,nan,0.291662057013517,nan,0.0004227224692835339,0.009987013,0.005354828631139494,2.3988234e-05,0.0007997846774357771,nan,0.007604246149005901,nan,0.28890114384038107,nan,0.000422255114402755,0.00910736,0.004973767287031348,3.164929e-05,0.0008370256381209142,nan,0.007583154788174268,nan,0.2890167162820165,nan,0.0004294013212534732,0.013217381,0.005635716085588293,0.00013120349
0.0007995316575813506,nan,0.006220413935869667,nan,0.31421223015058786,nan,0.00042028695803933907,6.517472e-07,0.005755478561456714,4.783246e-07,0.0008142666010119554,nan,0.008228847716901718,nan,0.31914094085472505,nan,0.0004215887302832146,0.002407776,0.0051198535785079,8.035056e-07,0.0008557130349799991,nan,0.00816966971299345,nan,0.31861139399864313,nan,0.0004173904512509969,0.009985896,0.005883146250021777,1.974944e-06,0.0008248203492922974,nan,0.0082236190767227,nan,0.3150557912886143,nan,0.0004240560931585995,0.008916978,0.005417550005451111,1.0058e-05,0.0008651076184552429,nan,0.008182340265817142,nan,0.31521977786906064,nan,0.00042423685823035027,0.012822433,0.0061351969001615155,2.4973095e-05
0.0008383822282942544,nan,0.006637106224329078,nan,0.34029440744780004,nan,0.0004273988152854145,4.8354366e-07,0.006226878265650678,4.811561e-07,0.0008452777273154684,nan,0.008813690712808497,nan,0.34583150984586347,nan,0.0004246744549933023,0.0023477846,0.005536791062913835,8.0464724e-07,0.0008749323496761333,nan,0.008822781032816107,nan,0.3452288961270824,nan,0.0004334259524309475,0.009965452,0.006322943492559715,1.10284e-06,0.0008512381071424378,nan,0.008907408303015733,nan,0.3412816682830453,nan,0.00042961550226235497,0.008729685,0.005797689727208177,1.516914e-06,0.0008930183455813676,nan,0.00882638146285899,nan,0.3414013204164803,nan,0.0004238103572778138,0.012418659,0.006594000551018065,4.9249934e-06
0.000847194265141817,nan,0.007075351599736937,nan,0.3665887432705079,nan,0.0004292738941398316,4.8045644e-07,0.00667023865572576,4.8209e-07,0.0008714113038399123,nan,0.009443646004323713,nan,0.3725264397216961,nan,0.00042751178185322457,0.0023133475,0.005948739982975114,8.0245155e-07,0.0009036839739918443,nan,0.009441455684302907,nan,0.3714809952902475,nan,0.00043113575928977556,0.0099486355,0.006765650937200657,1.0115705e-06,0.000882682520713258,nan,0.009549323965662293,nan,0.3678113020224763,nan,0.00043234707744392966,0.0085090855,0.006205086367138262,1.2457737e-06,0.0009353283373306373,nan,0.009455315304221586,nan,0.36754476009601994,nan,0.0004377244384626725,0.0122430045,0.007083801904393892,1.8651665e-06
0.0008817929853019971,nan,0.007558660941763913,nan,0.3924087325576693,nan,0.00042845458555634,4.814376e-07,0.007109145819808224,4.797791e-07,0.0008965018335729838,nan,0.010064586859662087,nan,0.3987750724190846,nan,0.00043796900400359717,0.0022983262,0.006327483509667218,8.0170355e-07,0.0009267456114258884,nan,0.010063042455751983,nan,0.39807053771801293,nan,0.00042406613713995154,0.009945876,0.00723766508994491,1.0149089e-06,0.0009057927442648049,nan,0.010172410752857103,nan,0.3935884402931801,nan,0.00043382730070568086,0.0083838,0.006610645777379562,1.2377596e-06,0.0009552774945706396,nan,0.010049110498345856,nan,0.3940094358487321,nan,0.000430105779153694,0.0121173635,0.0075356745814705,1.4385558e-06
0.0009009685154305771,nan,0.0080748809857427,nan,0.4185772008661713,nan,0.0004346491115367306,4.7912334e-07,0.007545388745909024,4.851674e-07,0.0009125490282895044,nan,0.010682266542821058,nan,0.42552198230155874,nan,0.0004362640165823645,0.002290768,0.0066370704444125295,8.050349e-07,0.0009729460385528261,nan,0.010692147558688053,nan,0.4245765328606857,nan,0.0004338582047161513,0.009908758,0.007732745679926926,9.987059e-07,0.000921861105415571,nan,0.010826956632746649,nan,0.4201334717550448,nan,0.0004285694184114358,0.00834398,0.007024031860221709,1.2269982e-06,0.0009728508592982377,nan,0.01069114501272062,nan,0.4200033444379057,nan,0.00043524881144652944,0.012080546,0.00799979128974623,1.3594943e-06
0.000920060549297237,nan,0.008518163517250547,nan,0.44468673282036825,nan,0.0004338756385758253,4.81384e-07,0.008021496988533596,4.780465e-07,0.0009343202924854786,nan,0.011327445309975051,nan,0.45188444001334055,nan,0.00043962440531634326,0.0022849566,0.007099807618984154,8.00659e-07,0.0009944483743914005,nan,0.01132403330478285,nan,0.45098571627334294,nan,0.000434576051293074,0.009920336,0.008163243062860733,9.995542e-07,0.0009398960874282887,nan,0.011434439064635496,nan,0.44618684612214565,nan,0.0004331360197226916,0.00825859,0.0073984027487624966,1.226468e-06,0.0010212935191313071,nan,0.011408236668711264,nan,0.446116943827032,nan,0.0004359897554386407,0.012036221,0.008445691968580442,1.326604e-06
0.0009400613408735288,nan,0.00901955451716536,nan,0.4708527301637722,nan,0.00043822982872370635,4.8028465e-07,0.008407911655459819,4.758909e-07,0.0009634950465988367,nan,0.011988814368877294,nan,0.47828413873711334,nan,0.00043780213175341487,0.002283163,0.007457579888536461,8.0231536e-07,0.0010244045146973802,nan,0.011931965492798815,nan,0.4774363017308393,nan,0.0004346143241439547,0.0098801525,0.008605526038445532,1.0017877e-06,0.000965110841007637,nan,0.012131393465679138,nan,0.47214906840651694,nan,0.00043731671899357544,0.008212252,0.007830500275428805,1.2310713e-06,0.0010235935638525657,nan,0.011957200482886817,nan,0.47232380642422606,nan,0.0004440124622446352,0.011989668,0.00894972692227124,1.3156557e-06
0.0009674526722935427,nan,0.009412325138525506,nan,0.496896136302634,nan,0.000442590846729997,4.809142e-07,0.008889634404165138,4.809731e-07,0.0009905569821463099,nan,0.012588436485634054,nan,0.5049005563903067,nan,0.0004313707020067211,0.0022816486,0.007850194558268412,8.043044e-07,0.0010530112445786863,nan,0.012588502928681139,nan,0.5039995641314557,nan,0.00043531394257609335,0.009903219,0.009063022802916489,9.991049e-07,0.001003484243443901,nan,0.012735004191386647,nan,0.4985411300357165,nan,0.0004383414711171229,0.008121641,0.008207233760040252,1.2354374e-06,0.0010662347262758497,nan,0.012604306627264512,nan,0.4985537999808522,nan,0.000444470522276658,0.011920645,0.00937694326109652,1.3057875e-06
0.0009943831609894654,nan,0.009898334186956553,nan,0.5229755548560726,nan,0.00043097313940857666,4.7910396e-07,0.009315355881449898,4.7872055e-07,0.0010125896230206957,nan,0.013245106184455966,nan,0.5314324234246409,nan,0.0004305087131381567,0.002280246,0.008242336334161727,8.004258e-07,0.0010604514737081315,nan,0.01321674937415602,nan,0.5303450635900455,nan,0.0004449721959951733,0.009873315,0.009485706105894807,1.0032974e-06,0.0010212026965704614,nan,0.013404704702718716,nan,0.5243619750087548,nan,0.00044660394116570907,0.008056572,0.00864104167125853,1.2278039e-06,0.0010878177721252932,nan,0.013178375721410184,nan,0.5249366128451324,nan,0.000449152439583226,0.011810952,0.009874027202604338,1.3092374e-06
0.0010266647468753427,nan,0.010309703267079645,nan,0.5491779911431617,nan,0.000438692632580309,4.818055e-07,0.009795958109898492,4.769855e-07,0.0010318921004322224,nan,0.013849917299978967,nan,0.5578913311474025,nan,0.00045347189011850527,0.002278923,0.008646658308404897,8.0177836e-07,0.0011064216735706266,nan,0.013843612934495987,nan,0.5568545309859994,nan,0.0004492035107021885,0.009888898,0.009958970049961602,9.94233e-07,0.001043741476555754,nan,0.014027105058609907,nan,0.550531292400722,nan,0.00044578391355129754,0.008077799,0.009024906244261988,1.228009e-06,0.0011231669078614298,nan,0.013844606854254381,nan,0.5511919974316177,nan,0.0004555803306866437,0.011621425,0.010310615183053803,1.3016877e-06
0.001036416011297011,nan,0.010769029415345618,nan,0.5753708815567994,nan,0.000435614058997349,4.796578e-07,0.010213420940064161,4.7572806e-07,0.0010522398045785459,nan,0.01445138644576738,nan,0.5845298977136346,nan,0.0004457753850147128,0.002277752,0.009016871602839923,8.053204e-07,0.0011330357529888196,nan,0.014430512460114966,nan,0.5833523189815294,nan,0.00045052457813705716,0.00987214,0.01039652025576548,9.994384e-07,0.001068500262967843,nan,0.014623126045501393,nan,0.5767861954269132,nan,0.00044981310699534203,0.008041741,0.009430896961296509,1.2331615e-06,0.0011096047067382772,nan,0.014482345633940505,nan,0.5772307470241296,nan,0.00046632512713715965,0.01133796,0.01079099863551424,1.3123002e-06
0.0010576592208484986,nan,0.011299636894504406,nan,0.6014364599915487,nan,0.00044441964841514296,4.8101947e-07,0.010668024797258632,4.763203e-07,0.0010802091275774208,nan,0.015093194648590205,nan,0.6111547071154096,nan,0.00044519231957383453,0.002276548,0.009371787244287718,8.0027246e-07,0.0011583902332931756,nan,0.015085755993079927,nan,0.6098398606825087,nan,0.00045738037712206796,0.009878924,0.010849345368499469,9.967056e-07,0.0010888280409853907,nan,0.015267151268531702,nan,0.6032690728648699,nan,0.00045839499442705084,0.008038925,0.009815037710026705,1.2380964e-06,0.001171200279129802,nan,0.015064639739991564,nan,0.6037353919985305,nan,0.00047246380582717913,0.01126959,0.011237967711640522,1.3022318e-06
0.0010783353512940396,nan,0.011716525778673324,nan,0.627455516718328,nan,0.00044991618674248456,4.8012066e-07,0.011111585339863918,4.7635703e-07,0.0010908147565787658,nan,0.015746874764195777,nan,0.6373520304083026,nan,0.0004536405948290069,0.002275449,0.009776517225628984,8.0394943e-07,0.0011884621586983227,nan,0.015769725952497017,nan,0.6364066821656057,nan,0.0004659718665726749,0.009870356,0.011285844249983452,1.0014435e-06,0.0011004670632870069,nan,0.015892218049682143,nan,0.6291411873951022,nan,0.00046888833586126565,0.0080374675,0.010227797221492179,1.2334419e-06,0.0011590529591443816,nan,0.01571473818305614,nan,0.6296772767257478,nan,0.00046568721885393774,0.011112959,0.011740989594587258,1.3089383e-06
0.001101414968575617,nan,0.0121666259884036,nan,0.6535841831438509,nan,0.0004511810608840149,4.8073144e-07,0.011492899132759443,4.762106e-07,0.001116846516595355,nan,0.01635088873877456,nan,0.6640012887406296,nan,0.000458410332461686,0.0022743565,0.010133669092818829,8.0291545e-07,0.001094218565117834,nan,0.01634166646416166,nan,0.6625942414393649,nan,0.00047271382640714626,0.009872399,0.011628487981423468,9.978515e-07,0.0011363460298660876,nan,0.01657967334729619,nan,0.655250924273527,nan,0.0004782395268557593,0.008037203,0.010599450894431876,1.2264334e-06,0.0012002511977085046,nan,0.016360777598373327,nan,0.6559119384037331,nan,0.00048005547900018946,0.010992792,0.0121379026010566,1.3005637e-06
0.0011399034945892967,nan,0.01265705747413449,nan,0.6796978819849235,nan,0.0004637155712449125,4.7967023e-07,0.011978717602822663,4.7577063e-07,0.001138230802574461,nan,0.016997537118815152,nan,0.6904675191368109,nan,0.0004641107582886304,0.002273329,0.010537795224227011,8.032781e-07,0.0011403275078461905,nan,0.0169733075057489,nan,0.6877226717271177,nan,0.00047545344543842863,0.009867977,0.012077578084011163,9.944946e-07,0.0011314607559969382,nan,0.017159881314063177,nan,0.6814634258626029,nan,0.00046945570673727035,0.008037188,0.011038320829725957,1.2263474e-06,0.001227150085265748,nan,0.016958710208501933,nan,0.6821508500059801,nan,0.000505857408562276,0.01092368,0.012643973378331534,1.3099449e-06
0.001146667983266525,nan,0.013120785254286602,nan,0.7058393243101558,nan,0.0004633239202833335,4.818564e-07,0.01238718869996124,4.769167e-07,0.0011529472490074113,nan,0.017630668157279226,nan,0.7171174638705062,nan,0.000474442761690755,0.002272288,0.010888987422721194,8.014227e-07,0.0012125262853057521,nan,0.017600774999840984,nan,0.7136548619517791,nan,0.0004739140314050019,0.009867586,0.012523136716834934,1.0017037e-06,0.0011738649602547023,nan,0.017668726729960844,nan,0.7077810368666958,nan,0.00047623330539291994,0.008037193,0.011428026262770539,1.2337372e-06,0.001064686475421435,nan,0.01760521850848038,nan,0.7081987342763958,nan,0.0005311975814235796,0.010921149,0.013071598604521048,1.3008621e-06
0.0011774150069936045,nan,0.013526933748840486,nan,0.731759565865754,nan,0.0004696520629804581,4.789683e-07,0.012896154378540815,4.756079e-07,0.0011829632274207792,nan,0.018272491897223516,nan,0.7435707351126309,nan,0.00047971428272181325,0.0022712538,0.011306952475736449,8.0500183e-07,0.0010475319864427935,nan,0.018253388654307597,nan,0.7377441462595016,nan,0.00047527740543176024,0.009864659,0.012981289448549174,1.0019069e-06,0.0011996076258531372,nan,0.018300378192881387,nan,0.7337839591449925,nan,0.0005004995059986998,0.008037189,0.011844535781336683,1.2312095e-06,0.0010622352045694633,nan,0.018225853655853174,nan,0.7345455191098154,nan,0.0005511688087301861,0.010908808,0.01358335108413095,1.3042427e-06
0.0011958283205416851,nan,0.013999118775495195,nan,0.7580391454477129,nan,0.0004764936721018915,4.814359e-07,0.013326722578245348,4.763212e-07,0.0012246835509015781,nan,0.01887413117868294,nan,0.770160517721836,nan,0.00047323093268953796,0.0022703107,0.011685050778490092,8.008662e-07,0.001070903103582428,nan,0.018664828192974842,nan,0.7625062086819006,nan,0.0005027440518772762,0.009863527,0.013419645907290811,1.0010996e-06,0.00120556018345191,nan,0.018920557528534637,nan,0.7598433420062065,nan,0.000518103733143237,0.008037192,0.012207634569744446,1.2294906e-06,0.001107064820027777,nan,0.018851418663148902,nan,0.7607529498470414,nan,0.0005791094064313386,0.010904703,0.013989724294182711,1.3055927e-06
0.0012133926243986933,nan,0.014438544802999656,nan,0.784090831326986,nan,0.00048107416445522435,4.8012134e-07,0.013787816569841068,4.763567e-07,0.0012293127061233724,nan,0.01953096041522388,nan,0.7966713857437883,nan,0.00047311522943034237,0.0022693255,0.01203792431574714,8.018867e-07,0.001075438795295278,nan,0.019319956748679812,nan,0.7886798618627446,nan,0.0005184168244346177,0.009861262,0.013872313479826386,1.0087709e-06,0.0012183672962876569,nan,0.01953103874444163,nan,0.7861586348985189,nan,0.0005355771031796134,0.008037191,0.012619587738632356,1.2295624e-06,0.001114394052453073,nan,0.019450517101712257,nan,0.7869626552897638,nan,0.0006005262970325669,0.010886734,0.014487075101185059,1.3047587e-06
0.0012395012051565572,nan,0.014928338152988415,nan,0.8102281110061865,nan,0.0004765266721203391,4.807694e-07,0.01414844472992367,4.763541e-07,0.0012491819460078008,nan,0.02017666009986507,nan,0.8222836878183963,nan,0.0004959944732919601,0.0022682515,0.012333477777262616,8.039717e-07,0.0011113273671528856,nan,0.01998518770843345,nan,0.8148850085812488,nan,0.000537734148292137,0.009859694,0.014319573830247723,1.0062367e-06,0.001246699867969645,nan,0.020181933399622463,nan,0.8120785370036694,nan,0.0005576903579723356,0.008037194,0.013026176398686532,1.2344844e-06,0.001141823123724732,nan,0.020177052658982574,nan,0.8133020878636411,nan,0.0006142839197169191,0.010868887,0.01494330952875316,1.3013001e-06
0.0012654903372915996,nan,0.015384030898234674,nan,0.8362977936963684,nan,0.00048131127517470827,4.794855e-07,0.014638348148603524,4.7559433e-07,0.0012644816043986273,nan,0.02073798178794927,nan,0.8470456043225048,nan,0.0005168461572778012,0.002267355,0.01270127876861287,8.011678e-07,0.001130406023269253,nan,0.020513080486229487,nan,0.8414110415448833,nan,0.0005527548244655398,0.009857987,0.014749697475594336,1.0076548e-06,0.0012838618951916162,nan,0.020819849371244866,nan,0.8386025624349713,nan,0.0005903629152869274,0.008037188,0.013436367388681642,1.2296555e-06,0.0011555121295553233,nan,0.020824176711695536,nan,0.8394485308256533,nan,0.0006270040832792543,0.010824847,0.015447514522820711,1.3104584e-06
0.001275648426580509,nan,0.01587049673411197,nan,0.8624633826880849,nan,0.0005002831442980095,4.8171745e-07,0.015075555303233809,4.7691196e-07,0.001282917553741884,nan,0.021359401487279685,nan,0.8727936113053667,nan,0.0005341897492928963,0.0022663318,0.013099088004091755,8.021864e-07,0.0011563858281421874,nan,0.021189633356074673,nan,0.8672926497113492,nan,0.0005823794115900194,0.009856269,0.015192604838770682,1.0082395e-06,0.0012975676181958987,nan,0.02145719621663115,nan,0.8648623608418607,nan,0.0005943219442685533,0.008037191,0.013821660005820118,1.231862e-06,0.0011873596864586163,nan,0.021368471800815313,nan,0.8655790522794372,nan,0.000645524284270193,0.010737105,0.01580109793859135,1.3064796e-06
0.0012986760437322248,nan,0.01631945077745643,nan,0.8883264664660341,nan,0.0005229718264391912,4.7965756e-07,0.015531576649684992,4.7580014e-07,0.0013236783985713762,nan,0.022046938969288023,nan,0.8986659211306167,nan,0.0005538492202925096,0.002265284,0.013448689335824124,8.056134e-07,0.0011652201539005286,nan,0.02179290678385379,nan,0.8935820325942976,nan,0.0005930000548749896,0.009854624,0.015624221632689504,1.0063469e-06,0.001334823452568214,nan,0.02209466880054346,nan,0.8910289382828134,nan,0.0006251276938377747,0.008037184,0.01427240802740146,1.2237848e-06,0.0012059429135905311,nan,0.021993763997618643,nan,0.8921735235489905,nan,0.0006689246641305675,0.010668146,0.01635886766714975,1.3100695e-06
0.0013301045104329077,nan,0.016814976190050533,nan,0.9147196145994323,nan,0.0005333635067134829,4.809381e-07,0.015978537208533712,4.7623132e-07,0.0013134689681132193,nan,0.022628735040780158,nan,0.9259030338642853,nan,0.0005606228255866363,0.0022641916,0.01385722081975213,8.0008783e-07,0.0011946499782747456,nan,0.022396788757760078,nan,0.9199460872748334,nan,0.0006280149871184091,0.009852983,0.016079809550096146,1.0075788e-06,0.0013414038766807479,nan,0.022670184603027468,nan,0.9173739433089005,nan,0.0006221697161340022,0.008037195,0.014600914319744335,1.2300627e-06,0.0014755636581519087,nan,0.02264835244277492,nan,0.9182906131359881,nan,0.0006807243749831936,0.010658999,0.01672184633856107,1.304614e-06
0.0013608233942982873,nan,0.017184347465601085,nan,0.9409144970122725,nan,0.0005537845141453935,4.798492e-07,0.01634492789844184,4.7638062e-07,0.0013489921682713819,nan,0.023203128383361867,nan,0.9506285808415019,nan,0.0005803136527039377,0.002263018,0.01423210844447437,8.0402305e-07,0.0012001351617176882,nan,0.02307805921383468,nan,0.9460553398488888,nan,0.000635803705680051,0.009851413,0.016533552110195162,1.0065544e-06,0.001358143136570496,nan,0.02327730535928692,nan,0.9434579674354089,nan,0.0006479948537058331,0.008037191,0.015056801210157575,1.2331088e-06,0.001228756430708537,nan,0.023260585998650638,nan,0.9451186928199604,nan,0.0007031081214414111,0.010653866,0.017287362137410257,1.3070768e-06
0.001378266314876133,nan,0.0176777786513724,nan,0.9668848422755089,nan,0.0005659314209728369,4.8115027e-07,0.01685582510727857,4.7628606e-07,0.0013764348728582262,nan,0.023917051743982093,nan,0.975872833032294,nan,0.0006037930342967489,0.0022618975,0.01455801960297062,8.0342147e-07,0.0012241965442829367,nan,0.02372962897144524,nan,0.9724060285703412,nan,0.0006384043181481373,0.009849835,0.016970476381580477,1.007217e-06,0.0013807178558781744,nan,0.023866025582953754,nan,0.9697456480269986,nan,0.0006677582352754794,0.008037192,0.015425849482583414,1.2279156e-06,0.0012384902221549835,nan,0.02386985628399998,nan,0.9725542354197907,nan,0.0007043893884401768,0.010650609,0.017738312814284916,1.3017487e-06
0.001397857842983545,nan,0.018143363732877855,nan,0.9928233597394345,nan,0.0005848493899850706,4.7968643e-07,0.017228654167016168,4.7559337e-07,0.0013943206390000082,nan,0.02443386049874659,nan,1.0014972124148958,nan,0.0006221834647169869,0.0022606372,0.014986985007500541,8.0265266e-07,0.001244749226141721,nan,0.02437631215600829,nan,0.998526961259943,nan,0.0006549725334126769,0.009848332,0.017413367422663476,1.0052462e-06,0.0013953201725879418,nan,0.024514513727210994,nan,0.9960549788582804,nan,0.0006768897079995701,0.00803719,0.015856740081549754,1.2258483e-06,0.0012946682175721173,nan,0.024519334600440094,nan,1.0005215981509537,nan,0.0007362758558675912,0.010648518,0.018235379797240187,1.3122597e-06
0.0014064777928703865,nan,0.01859546956273594,nan,1.0188787581365821,nan,0.0005960684016879115,4.817146e-07,0.017664364731338405,4.770197e-07,0.0014224136721542372,nan,0.0251553938557793,nan,1.0270038912837793,nan,0.0006444992935950202,0.0022594219,0.0153264980129565,8.012491e-07,0.001248446960550999,nan,0.024894319228561862,nan,1.0252832789971893,nan,0.0006719674619879308,0.009846824,0.01785899568149554,1.01061e-06,0.0014190547878720932,nan,0.025191105827356557,nan,1.0220228195955445,nan,0.0006978865282975935,0.008037192,0.01621328641710404,1.2284728e-06,0.0012972239644067096,nan,0.02515927112960656,nan,1.0269884102744982,nan,0.0007515682899892065,0.010649947,0.01865672778970163,1.3036423e-06
0.0014221642409850445,nan,0.019033024599775673,nan,1.0450128932882632,nan,0.0006079604288762702,4.789167e-07,0.01818587577186658,4.7561704e-07,0.0014270766018557228,nan,0.025706048043710846,nan,1.053092309440087,nan,0.0006456901547000079,0.0022578912,0.015703105591403855,8.054861e-07,0.0012660246531512322,nan,0.02554329974310739,nan,1.0512163805542514,nan,0.0006884338124156264,0.009845385,0.018272616758144327,1.0057709e-06,0.0014295050504484347,nan,0.025838130439764687,nan,1.0482815190085344,nan,0.0007095299560210801,0.008037186,0.01666284033429942,1.2305843e-06,0.0013191647987280573,nan,0.02581706607182111,nan,1.0530219685918252,nan,0.0007805522804348065,0.010648497,0.019147414340072177,1.307997e-06
0.0014362058531426425,nan,0.01953768567514739,nan,1.0712073190204268,nan,0.0006291342228817355,4.8121655e-07,0.018668187124588127,4.762811e-07,0.0014639434511440673,nan,0.026368543986297614,nan,1.0793905984277703,nan,0.0006618753474238995,0.002256495,0.016084365687233263,8.0029855e-07,0.001286563312268949,nan,0.026140587430979523,nan,1.0774861884336653,nan,0.0007024388259908716,0.009843937,0.018754192428563587,1.0059125e-06,0.0014611849296738261,nan,0.026469724615370588,nan,1.0742965854172195,nan,0.0007397931525816344,0.008037193,0.01702882636854026,1.2296588e-06,0.0013260495354188607,nan,0.026457341870159974,nan,1.0792194015479513,nan,0.0008023328051536477,0.010649784,0.019572893621599568,1.3074263e-06
0.0014779016025796797,nan,0.019966798842818077,nan,1.0973546611743845,nan,0.0006462360538342702,4.805252e-07,0.018991349784358007,4.763211e-07,0.0014605588555735138,nan,0.027024084173275956,nan,1.105694739397482,nan,0.0006768274258522848,0.0022547622,0.016505436744607454,8.031705e-07,0.0013195468098523894,nan,0.026821350959861386,nan,1.1038041775547234,nan,0.0007292511962919629,0.009842557,0.019183818369970792,1.0078761e-06,0.0014672881439993424,nan,0.02710392730077729,nan,1.1009099174324157,nan,0.0007503157982968592,0.008037187,0.017452705555562196,1.2296847e-06,0.001350836192008241,nan,0.027120439470413007,nan,1.1056519521599901,nan,0.0008125522648583033,0.010648817,0.02005787221049624,1.3099808e-06
0.0014885594600013326,nan,0.02043873213198302,nan,1.1233928224038598,nan,0.0006634666273935831,4.8074844e-07,0.019420993802902686,4.763804e-07,0.0014943027744468832,nan,0.027616570342797787,nan,1.132102944306098,nan,0.0006918958538278406,0.0022530467,0.016870582697114774,8.035307e-07,0.0013101698524385157,nan,0.02740076791461823,nan,1.1298481811536476,nan,0.0007432995140053599,0.009841173,0.019634898155761353,1.0070248e-06,0.0014927033501610694,nan,0.027747960741232546,nan,1.1271018440103424,nan,0.0007666852212943403,0.008037195,0.01783613813442311,1.2321053e-06,0.0013572044821256507,nan,0.027659614884760233,nan,1.1319156217089454,nan,0.0008487302814443995,0.010649742,0.02047063927166164,1.3036239e-06
0.0015071274608739519,nan,0.020837802158868206,nan,1.149473797862551,nan,0.0006633904175666561,4.7941074e-07,0.019948742682879255,4.757251e-07,0.0015164873535478754,nan,0.02813869893184996,nan,1.1585796722876174,nan,0.0006911316924628669,0.002250857,0.01722527743017833,8.0181184e-07,0.0013274778270029597,nan,0.0280434198527863,nan,1.1561477950142165,nan,0.0007516973774347986,0.009839854,0.0200750561730404,1.0061306e-06,0.0015274634114133992,nan,0.028371594856227082,nan,1.1532959084226084,nan,0.0007642161911353469,0.008037186,0.01825387867250746,1.2266573e-06,0.0013596155287065941,nan,0.028325421058772397,nan,1.1583470831059717,nan,0.0008507860060282318,0.010648964,0.020979461368239884,1.3082566e-06
0.0015130803688662125,nan,0.021376865215799106,nan,1.1755867310067905,nan,0.000676737723140312,4.8161377e-07,0.020389521614249263,4.7675277e-07,0.001545404759385357,nan,0.02887284693008821,nan,1.1846731304457145,nan,0.0007271743154186489,0.002248723,0.017616748432961425,8.0171026e-07,0.001343119654272284,nan,0.028824578300451063,nan,1.182392655140055,nan,0.0007640894963073412,0.009838528,0.020271306343576205,1.0100031e-06,0.001527112187734539,nan,0.028908613282588445,nan,1.1792622851207852,nan,0.0007988374542744298,0.008037192,0.018611637554630373,1.2277981e-06,0.0013942921067188893,nan,0.02900930384473343,nan,1.184679052692705,nan,0.0008702284894284925,0.010649594,0.02143338496098295,1.3027962e-06
0.0015546883854050454,nan,0.021838826812537654,nan,1.2018831903946452,nan,0.0007007780884159728,4.795202e-07,0.020749368174334187,4.7587338e-07,0.001561286028008908,nan,0.02944589720240661,nan,1.210990704147012,nan,0.0007366187261317724,0.0022459729,0.017958491229884594,8.056271e-07,0.0013744673019640947,nan,0.029244945100176018,nan,1.2086352948930912,nan,0.0007739196982833424,0.009837256,0.020852062859505947,1.0049683e-06,0.0015713289637351408,nan,0.02957400551531464,nan,1.2055057704315655,nan,0.0008187951356937578,0.008037186,0.019066302094142885,1.2310348e-06,0.001393964625712085,nan,0.029596357742723612,nan,1.2109439255769499,nan,0.0008992471213153163,0.010649597,0.02192456561273762,1.3086977e-06
0.0015877283618652394,nan,0.022308588671564523,nan,1.2277676638581656,nan,0.0007207448858701225,4.812153e-07,0.02119169057446665,4.762554e-07,0.0015781211151375569,nan,0.030104772613516875,nan,1.237131106567436,nan,0.0007589233628740268,0.002243051,0.01835244271987384,8.0106526e-07,0.0014117447204355683,nan,0.029916327556462157,nan,1.2350268922912488,nan,0.0008038096970246573,0.009835993,0.0214019640881036,1.0075128e-06,0.00159412692927955,nan,0.03025832528614306,nan,1.2320169668777712,nan,0.0008369374342562099,0.008037193,0.019420017964439467,1.2323596e-06,0.0014181038814463785,nan,0.030241272272542117,nan,1.237313055017564,nan,0.0008993579741633896,0.01064959,0.02229497590035732,1.3046707e-06
0.0015961312351116378,nan,0.022691425188843695,nan,1.2539568598648267,nan,0.0007256830475525931,4.798655e-07,0.02160439361385735,4.7624496e-07,0.00159733455285563,nan,0.03071760691403012,nan,1.2634230216832034,nan,0.0007609186777179795,0.0022393777,0.018719861668567837,8.0337276e-07,0.0014075879338530024,nan,0.03050658561655187,nan,1.2612683994063576,nan,0.000828168478993965,0.009834776,0.021845074042877447,1.0076227e-06,0.0016124451211154726,nan,0.031072267499153632,nan,1.2581246772814276,nan,0.0008600912645592221,0.008037188,0.019872254276747946,1.2279398e-06,0.0014627412189729511,nan,0.03088647250052808,nan,1.2638903885713912,nan,0.0009374159463082573,0.010649593,0.022788625243785127,1.3119218e-06
0.0016064332538849805,nan,0.023196698560579015,nan,1.2805480389922326,nan,0.0007400561827068617,4.8117977e-07,0.022260262514464557,4.763713e-07,0.0016282632375535157,nan,0.03133055648566889,nan,1.2898242602823302,nan,0.0007861093089949074,0.0022351604,0.01916147271004905,8.0428964e-07,0.0014293748957238028,nan,0.03116573202922674,nan,1.2874119695542114,nan,0.0008413037202553823,0.009833559,0.02228580894381074,1.0059061e-06,0.0016042407932857583,nan,0.03144347954408399,nan,1.2843097897046911,nan,0.0008751211437130613,0.008037196,0.020308291386546832,1.2295791e-06,0.0014710274590013016,nan,0.031552766343312603,nan,1.2899607702856883,nan,0.0009576616777007335,0.010649594,0.02327504942825596,1.3039379e-06
0.0016429460124345496,nan,0.023609115627394723,nan,1.3072604764352687,nan,0.0007577591171554689,4.794412e-07,0.02275397931225598,4.7556753e-07,0.0016456457805553717,nan,0.03187567394260051,nan,1.3162477472963343,nan,0.0008049928124195763,0.002229775,0.019534741007290517,8.015131e-07,0.0014519638414162079,nan,0.03175334154096033,nan,1.3136477988778748,nan,0.0008506268536938088,0.009832394,0.02272825220965647,1.0064882e-06,0.0016489638815234814,nan,0.032086173940583,nan,1.3113227558787912,nan,0.0008945530167547986,0.008037188,0.02076502904196137,1.23044e-06,0.0015106254818882526,nan,0.03200209552887827,nan,1.316094935988076,nan,0.0009759593177087871,0.010649597,0.023776668556300656,1.3132981e-06
0.001659394458551625,nan,0.024046867287584713,nan,1.334622348276233,nan,0.0007893628644524142,4.81607e-07,0.02313830837041938,4.77123e-07,0.0016650215268600732,nan,0.032574079945750005,nan,1.3423015199867743,nan,0.000821777269726486,0.0022231562,0.01986225015151181,8.0167825e-07,0.0014774289781593584,nan,0.03269051129962983,nan,1.3400127101589792,nan,0.0008807011390038367,0.009831233,0.02320729381338294,1.0083332e-06,0.0016792887704380388,nan,0.032758953285935734,nan,1.338197173750294,nan,0.0009077274917259013,0.008037195,0.021133646931100102,1.2320291e-06,0.0015000886593978587,nan,0.03264906244086368,nan,1.3426046748645604,nan,0.0009994757994344192,0.010649589,0.024184705330325025,1.2995415e-06
0.0016845208844336282,nan,0.02456644122721627,nan,1.361427591564799,nan,0.0007951772371307016,4.7924607e-07,0.02357152168239866,4.7559683e-07,0.0016762486259852137,nan,0.03316559596985046,nan,1.3688758378848433,nan,0.0008370850626878174,0.0022143922,0.020198305840936622,8.0578e-07,0.0014860617269961429,nan,0.03302527862833813,nan,1.3663099711162172,nan,0.0008916289002767631,0.009830118,0.023625503714928137,1.0049085e-06,0.0016897665654043003,nan,0.033397975786855175,nan,1.364991695254243,nan,0.0009262253634265756,0.008037191,0.021546909299546054,1.2252493e-06,0.0015278152011534464,nan,0.03326604382766943,nan,1.3688235347092683,nan,0.0010115872208428171,0.010649603,0.024722767227129745,1.3051786e-06
0.0017012300182832406,nan,0.025229457928799093,nan,1.3891276961325534,nan,0.0008065050791150757,4.8121797e-07,0.023980984888372144,4.7617377e-07,0.0017013255278912505,nan,0.033858664714664755,nan,1.3949944107194565,nan,0.0008390148721269464,0.0022027423,0.020620755472087436,7.9927855e-07,0.0015062364738467812,nan,0.03368108177091926,nan,1.3924399568599515,nan,0.0009159536437197988,0.009829001,0.024097636513345476,1.0060371e-06,0.001709966498726447,nan,0.034076993526624785,nan,1.391817748712908,nan,0.000956981807448236,0.008037192,0.021920416028504926,1.2281721e-06,0.001516899340287117,nan,0.03394543678732589,nan,1.395109316716636,nan,0.0010381948815525643,0.010649593,0.02509912171434345,1.3063927e-06
0.0016945469686096269,nan,0.025462942756712435,nan,1.4172308318416722,nan,0.000819281572575814,4.805175e-07,0.024388547727305976,4.7651412e-07,0.0017303052975829424,nan,0.034427124584492826,nan,1.4215141795575619,nan,0.0008647683670112331,0.0021862597,0.021006071770430675,8.034141e-07,0.0015173915799740437,nan,0.034453507627560095,nan,1.4189141496982691,nan,0.0009397697338634837,0.009827933,0.02453949220112658,1.0087764e-06,0.0017436199646908791,nan,0.0345601561861778,nan,1.4182054867103164,nan,0.0009708225815889558,0.008037188,0.022372503999421107,1.2306318e-06,0.0015613635908313362,nan,0.034578416872370454,nan,1.4215224514316236,nan,0.0010605446270035047,0.010649595,0.025603973903759784,1.3115331e-06
0.0017377762042784263,nan,0.02593497631439407,nan,1.4437406434112094,nan,0.0008350402962782287,4.8057024e-07,0.0249729888879561,4.762399e-07,0.0017393195845486066,nan,0.03513746309992192,nan,1.4478046348917164,nan,0.0008768309695546383,0.0021625892,0.021394824486092794,8.026483e-07,0.0015475176929862105,nan,0.0349586632718066,nan,1.4450365748655583,nan,0.0009440120411205239,0.009826863,0.024989619558410985,1.0105528e-06,0.0017533729848385388,nan,0.03533174889993721,nan,1.444909707543307,nan,0.0009942333983157627,0.00803719,0.02272852941283158,1.2299744e-06,0.0015831321375943453,nan,0.03530598884348624,nan,1.447840046154202,nan,0.00108220029329615,0.01064959,0.025983172600224085,1.3005088e-06
0.0017930177363034868,nan,0.026368239199343536,nan,1.467980655442391,nan,0.0008575590296947797,4.79251e-07,0.025425336356940016,4.756749e-07,0.0017659014208641435,nan,0.03572895285573655,nan,1.4739900255808607,nan,0.0008946792554176813,0.0021281953,0.021768560599801794,8.027249e-07,0.001537221321137622,nan,0.03548345627163404,nan,1.4711961662729405,nan,0.0009663317564242919,0.0098258415,0.025420579216110385,1.0047814e-06,0.0017566614234154779,nan,0.03597095792647451,nan,1.4709411151540865,nan,0.001007497779276621,0.008037192,0.023124291213961052,1.227638e-06,0.0016066945870240618,nan,0.036287309867995124,nan,1.4741568028694019,nan,0.0010932531045816307,0.010649598,0.026537089957855642,1.3126005e-06
0.0018007269068787408,nan,0.02724092889943027,nan,1.495647473294022,nan,0.0008521889705942678,4.8202503e-07,0.02586487015775804,4.7686666e-07,0.001793397494009696,nan,0.03637244960160128,nan,1.5002886227365317,nan,0.0009096058840098391,0.0020885922,0.02220333864346945,8.023006e-07,0.0015794707196930956,nan,0.03605817152918982,nan,1.497613811033911,nan,0.0009936692092867036,0.009824816,0.02584098539747564,1.0081437e-06,0.0017967701811576263,nan,0.03656438134577391,nan,1.4974650491660992,nan,0.0010164832965404327,0.008037192,0.02346977144313444,1.2258258e-06,0.0016087181061406487,nan,0.03668470322819693,nan,1.5004361301627276,nan,0.001136998340287911,0.0106495945,0.02697522589837068,1.3053478e-06
0.0018181316281302964,nan,0.027378507671944267,nan,1.5228151821564617,nan,0.0008802486750230725,4.793949e-07,0.026186903228517622,4.7581923e-07,0.0018174136284339639,nan,0.03688317337738616,nan,1.526748034105237,nan,0.0009332551792862692,0.0020834934,0.02249707242839837,8.0599443e-07,0.0015637097019935028,nan,0.03681691765918264,nan,1.5238386510006552,nan,0.0010052582214287082,0.009823833,0.02623280780389905,1.0062276e-06,0.0018269026704199078,nan,0.037213958487180725,nan,1.5239434511334236,nan,0.0010257143552880735,0.008037184,0.023917464585974813,1.2314001e-06,0.0016409654864276359,nan,0.03716903200007177,nan,1.5266868862589555,nan,0.0011526622195794647,0.010649592,0.027457125915680083,1.311281e-06
0.0018356053464480544,nan,0.027763373268369054,nan,1.549683221133559,nan,0.0008991014974225046,4.8124485e-07,0.02663285598391667,4.76265e-07,0.0018415776907100476,nan,0.0375604641141503,nan,1.5527984844520688,nan,0.0009460847492695654,0.0020827868,0.022946776527844902,8.006416e-07,0.0016111198381321239,nan,0.03738572551602764,nan,1.5500024341412686,nan,0.001021879716876096,0.009822854,0.026811161243157196,1.0065958e-06,0.001826861486554013,nan,0.03782270061450877,nan,1.5502534294500947,nan,0.0010532274281639339,0.008037197,0.02425014827333923,1.2335612e-06,0.0016559845622728712,nan,0.03775227119913325,nan,1.5528637444700248,nan,0.0011769378762858521,0.010649594,0.027879847843931722,1.305414e-06
0.0018399488337038617,nan,0.028211981274320612,nan,1.5773710090101563,nan,0.0009029854872663107,4.797916e-07,0.027200681614756052,4.762412e-07,0.0018573926039971412,nan,0.03827947251099561,nan,1.5793470542911174,nan,0.0009617188078118488,0.002081409,0.02324398568931169,8.0221497e-07,0.0016448093711598111,nan,0.03817910417149376,nan,1.5764571299743173,nan,0.0010432258331482965,0.009821915,0.027223876584321263,1.0087471e-06,0.0018579270742567523,nan,0.038365694945345495,nan,1.576483427014734,nan,0.001075989296876027,0.008037186,0.024753688001406513,1.2319387e-06,0.0016682861815705628,nan,0.03839161284101595,nan,1.5791840031410433,nan,0.0012115579891417707,0.010649593,0.02840104928306703,1.306259e-06
0.001868748749556419,nan,0.028696761396713556,nan,1.6045134627326791,nan,0.0009386859107097344,4.808785e-07,0.027503974371523195,4.7641709e-07,0.0018710531715769323,nan,0.03870922411193273,nan,1.6054010310077242,nan,0.0009870099011209928,0.0020813958,0.023630265758505888,8.046009e-07,0.0016502309322989146,nan,0.038614321789438175,nan,1.6026926540237452,nan,0.0010537071295880845,0.009820969,0.027688045901179847,1.0056024e-06,0.0018878729824542203,nan,0.039002556230739824,nan,1.6030500557140581,nan,0.001104166392253579,0.008037188,0.02504847592873765,1.2258331e-06,0.0016830278964480385,nan,0.038990681240933814,nan,1.6057763831590168,nan,0.0012214984430133232,0.010649595,0.028804182974688175,1.3042963e-06
0.0018651628068515232,nan,0.029155574343167245,nan,1.6312016147421673,nan,0.0009469684884617372,4.798823e-07,0.028096508542408367,4.755022e-07,0.0019165216487100616,nan,0.03949082954121487,nan,1.6319359791232273,nan,0.0010015531679881471,0.0020813947,0.023982487038509654,8.017021e-07,0.0016502686077063638,nan,0.03929768979682454,nan,1.6288954519966086,nan,0.001087676376303924,0.009820073,0.028125102443820132,1.0070672e-06,0.0019258278053021058,nan,0.03971189228718036,nan,1.629781826299482,nan,0.001124595084277514,0.008037187,0.025514047644433695,1.2236031e-06,0.001691173267168259,nan,0.03960087697321017,nan,1.6318571718709012,nan,0.0012388491555715777,0.010649599,0.02934168805534552,1.3076303e-06
0.0019338745714132008,nan,0.029624210314692128,nan,1.6573856310153912,nan,0.0009665929587291819,4.815339e-07,0.028427082970405797,4.770309e-07,0.001933287199852722,nan,0.04013529901525804,nan,1.6580853369918518,nan,0.00101256102802498,0.0020813977,0.02440014048645805,8.0201534e-07,0.0016453254667243788,nan,0.03997347368858755,nan,1.6553370901217153,nan,0.0011025046194138538,0.0098191695,0.02861167378391006,1.0091679e-06,0.0019310944774021794,nan,0.04034206004414175,nan,1.6561833037163265,nan,0.0011493515658657998,0.008037196,0.025908396171871573,1.2323565e-06,0.0017286519945565876,nan,0.04019745474215597,nan,1.6581157428611601,nan,0.001260523309016467,0.01064959,0.029759847470891797,1.2982097e-06
0.0019371721578562366,nan,0.030141927039117687,nan,1.6835849392893059,nan,0.0009881855269528127,4.7926073e-07,0.028866425530785427,4.7576347e-07,0.0019653019393029224,nan,0.04079075642761641,nan,1.6843551652938393,nan,0.0010186922505630977,0.002081396,0.02482398271760238,8.049773e-07,0.0017061001168331132,nan,0.04054680875934926,nan,1.6815618773024263,nan,0.0011288481895712073,0.009818308,0.02903958167215543,1.0034769e-06,0.0019487966140066938,nan,0.04093810203984114,nan,1.6827449587373329,nan,0.001167377139158946,0.008037184,0.026302522359349368,1.2299544e-06,0.0017590512014326772,nan,0.040928938031928354,nan,1.6845754778311988,nan,0.0012735431705701299,0.010649594,0.030270833714998193,1.3085231e-06
0.001961974151715237,nan,0.030460787812314396,nan,1.7100312238658912,nan,0.000995711801307542,4.811068e-07,0.029422554500134927,4.7618641e-07,0.001977912369134304,nan,0.04139092395614301,nan,1.7106175604110052,nan,0.0010471119142935745,0.0020813958,0.025103556369763934,7.996365e-07,0.0017219805273094347,nan,0.041371822144304,nan,1.7078495704003476,nan,0.001161381744097785,0.009817444,0.02949396452833233,1.0078277e-06,0.0019965037969606266,nan,0.04156847674333091,nan,1.7093560951429285,nan,0.0011994498898774118,0.008037194,0.026743481529410928,1.2255987e-06,0.0017819256062752435,nan,0.04150138371457745,nan,1.710977045004256,nan,0.0012905897091009789,0.010649593,0.03068406087279852,1.3052821e-06
0.0019873549111320507,nan,0.031038264812169862,nan,1.7361313051411085,nan,0.0010098829792779206,4.802833e-07,0.029761741388522618,4.764799e-07,0.0019718717241526715,nan,0.041951712172678006,nan,1.7368303801465248,nan,0.001072190462162585,0.0020813958,0.02558157034384619,8.038184e-07,0.0017445590604495788,nan,0.04181889497309125,nan,1.734260312414595,nan,0.0011717393185743798,0.009816613,0.029882849844372165,1.0060268e-06,0.0019826712570751885,nan,0.042509852200081306,nan,1.735698593464414,nan,0.0012037525687399984,0.008037189,0.027084652869962155,1.2259368e-06,0.0017889663816895336,nan,0.0421097430566858,nan,1.737138896016404,nan,0.0013097200905904174,0.010649596,0.031171270627861045,1.311351e-06
0.0020460936013010464,nan,0.0315039894277496,nan,1.7624355278177453,nan,0.0010292842504069474,4.8095916e-07,0.030197666813286818,4.7624584e-07,0.001989093468790608,nan,0.042624894127116675,nan,1.763542524139796,nan,0.0010811594568492313,0.002081396,0.026046074070369025,8.031704e-07,0.0017607601061297047,nan,0.04234994932942625,nan,1.757910851306016,nan,0.001185270589859491,0.009815785,0.03040886737206685,1.008609e-06,0.0020186664655837895,nan,0.0429607290142615,nan,1.7620448885552054,nan,0.0012332179707009346,0.008037194,0.027454178429408265,1.2322079e-06,0.001835910927570824,nan,0.04267513428515356,nan,1.7635995455784723,nan,0.0013347921538765409,0.010649592,0.03157797347188794,1.304013e-06
0.0020250242757278362,nan,0.03230381143013282,nan,1.788934622974401,nan,0.0010350269998556801,4.792598e-07,0.030775399085333836,4.75648e-07,0.0020648806828207204,nan,0.04318861843951578,nan,1.79058992328854,nan,0.0011101407981643986,0.0020813972,0.026392718156733153,8.026043e-07,0.0018198991430025283,nan,0.04293035083017977,nan,1.784154374285468,nan,0.0012143323368426146,0.009814999,0.03080459567219285,1.007427e-06,0.002047659860025825,nan,0.043611323026873705,nan,1.7885325373915424,nan,0.0012338464634293425,0.008037188,0.02794946215913764,1.2299092e-06,0.0018175432559967575,nan,0.04331396270011152,nan,1.789757336439964,nan,0.0013464105142879166,0.010649596,0.032101465152975704,1.3081599e-06
0.0020320595441652195,nan,0.03235070609953254,nan,1.815089978294314,nan,0.0010571574312801073,4.8191305e-07,0.031073385245898474,4.7692146e-07,0.002077330725566883,nan,0.04390429192821362,nan,1.816774720176389,nan,0.0011272763247501903,0.0020813954,0.026740647714385498,8.020298e-07,0.0018308045858450768,nan,0.04370418263133615,nan,1.810683167689214,nan,0.0012331725817306767,0.009814202,0.031231158857034255,1.010945e-06,0.0021022982073814742,nan,0.04406035610008985,nan,1.8148432208690792,nan,0.0012521336122549005,0.008037195,0.02825813105695748,1.2308287e-06,0.0018643260078471421,nan,0.044057154670424224,nan,1.8160562015670751,nan,0.001360095265437849,0.010649594,0.03249562565802729,1.3026922e-06
0.0020927605197565364,nan,0.032813410472590475,nan,1.8415259798722607,nan,0.00107463715331895,4.7932105e-07,0.03167680054071492,4.7565212e-07,0.0020858271227085167,nan,0.044463502456034934,nan,1.8434275554193715,nan,0.0011527877070142754,0.0020813968,0.027190735186117566,8.050838e-07,0.0018180720584267485,nan,0.04417785040069638,nan,1.8376552004234068,nan,0.0012333801701398834,0.009813439,0.03166535210163732,1.0050283e-06,0.002095544379803219,nan,0.044680544083738435,nan,1.8410571027114722,nan,0.001285717052873224,0.008037187,0.02869424634180697,1.2245738e-06,0.0018909987241329093,nan,0.044563059984440254,nan,1.842351738596335,nan,0.0013857995717220808,0.010649599,0.03303345626918599,1.3059982e-06
0.0021075887613863286,nan,0.033445329944204,nan,1.8677419035562448,nan,0.0010876390457519197,4.811149e-07,0.03195610828531374,4.7639816e-07,0.0020776985472600374,nan,0.045155632429357086,nan,1.8698970664159529,nan,0.0011654062318515832,0.0020813975,0.0275677494106016,8.0085863e-07,0.0019047000970957536,nan,0.04506726002852831,nan,1.8664895695900279,nan,0.001265190253998818,0.009812678,0.03214679501584864,1.0046814e-06,0.0021031682085179324,nan,0.04534456215499501,nan,1.8673102434258908,nan,0.0012953914320096374,0.008037192,0.029112395100362065,1.2306259e-06,0.0018928629566715763,nan,0.045082558844504614,nan,1.8683234949962102,nan,0.0014042732408602854,0.01064959,0.03342785631372992,1.3065618e-06
0.0020954504515975714,nan,0.03376249530286129,nan,1.8940680785537032,nan,0.0010918305582766023,4.80039e-07,0.03239414345340005,4.7630616e-07,0.0021311548056213983,nan,0.045778515858442656,nan,1.8963997464327673,nan,0.001182692332991532,0.002081393,0.027828970228854034,8.034264e-07,0.0018809554954392037,nan,0.04521846715527188,nan,1.8886112337100454,nan,0.0012725816381030848,0.009811953,0.03260929938405752,1.0084304e-06,0.0021515616127622448,nan,0.0460578913135188,nan,1.8935597066800776,nan,0.0013127563302737792,0.008037189,0.029565164854284374,1.2300759e-06,0.0019291358352805088,nan,0.045885383043371676,nan,1.894790815588619,nan,0.0014262422990120416,0.010649594,0.03393690789983209,1.3085568e-06
0.0021062736100118076,nan,0.03415129181064133,nan,1.9207556477049366,nan,0.00113358480361889,4.809171e-07,0.03285874972851681,4.7624468e-07,0.0021292782223983004,nan,0.046422632828554404,nan,1.9230299571395986,nan,0.0012003268164283195,0.002081397,0.02834349738799834,8.0447745e-07,0.001942468969966285,nan,0.046100646287335886,nan,1.915890030546247,nan,0.0012890436130110175,0.009811219,0.033054080643757644,1.0059883e-06,0.002157472761381152,nan,0.046649574929116554,nan,1.9202164560223796,nan,0.0013295576767164417,0.008037192,0.029919272799244417,1.2328416e-06,0.0019582545408546657,nan,0.04658789434303929,nan,1.9211179141254564,nan,0.0014393166824177438,0.010649594,0.034330416224630816,1.3029234e-06
0.002158483907281022,nan,0.03469267905456945,nan,1.9470631507491427,nan,0.0011522178351380198,4.7982246e-07,0.033487832185346636,4.7568565e-07,0.0021831848814950457,nan,0.04693599833242063,nan,1.9491163122999882,nan,0.0012193778941707153,0.002081397,0.02865486930157723,8.014309e-07,0.0019032540759404324,nan,0.04686012811559652,nan,1.9453190855814941,nan,0.00131757626246794,0.009810521,0.03348693194566294,1.0051732e-06,0.00217045136428039,nan,0.04741528617284659,nan,1.9462900357487212,nan,0.0013434011010187014,0.008037191,0.030353621928952634,1.2240833e-06,0.0020275950160077104,nan,0.047091438913983964,nan,1.947513253710765,nan,0.0014597430364395093,0.010649602,0.034881391183340126,1.3127647e-06
0.002168397161211552,nan,0.03516892255782815,nan,1.9759323985947828,nan,0.001181337668992845,4.8144506e-07,0.033808934572152796,4.770088e-07,0.002204982134280726,nan,0.04771102691468383,nan,1.975490347266064,nan,0.0012452804324316925,0.0020813947,0.029009081669417874,8.0152734e-07,0.0019870775829934116,nan,0.04746345978429807,nan,1.9721365766100851,nan,0.0013272552342719532,0.0098098265,0.033947570927973306,1.0111536e-06,0.0022320649902602394,nan,0.04787959464592859,nan,1.9728198173023495,nan,0.0013618937079861227,0.008037188,0.03072377892676741,1.2273347e-06,0.002005543457294282,nan,0.04801992984222514,nan,1.9736430392866688,nan,0.0014711468091533919,0.01064959,0.035282695211935784,1.2999025e-06
0.0021516327684678667,nan,0.03563819805692349,nan,2.003304329700768,nan,0.0011908355488475144,4.7909356e-07,0.0343545872285696,4.756835e-07,0.002230006025638431,nan,0.04820408016010853,nan,2.0021065560202778,nan,0.0012556633495758953,0.0020813963,0.029392948126353853,8.050016e-07,0.002008344008520778,nan,0.04810947576105329,nan,1.9980401165750143,nan,0.0013379591417199534,0.009809157,0.034389898244158494,1.0051093e-06,0.0022236187358586385,nan,0.0485683353152126,nan,1.9988826018525288,nan,0.0013811564649887649,0.00803719,0.031165118728365217,1.2301032e-06,0.0020656443596817555,nan,0.04833676831331104,nan,1.9999955834188898,nan,0.0014974169114305238,0.010649598,0.03578871083113232,1.310525e-06
0.002254900102603382,nan,0.036084781756757625,nan,2.030751053426814,nan,0.0012090128938434647,4.8142124e-07,0.03471621553014432,4.7618462e-07,0.0022496042543623065,nan,0.048878156859427695,nan,2.0279876762734994,nan,0.0012630519967393153,0.0020813972,0.02992441903001496,8.0043804e-07,0.0019845942567335443,nan,0.04858629042781624,nan,2.0242219430095116,nan,0.001366338764566795,0.009808484,0.03478976092800232,1.0059132e-06,0.002272258467107479,nan,0.04918448255796518,nan,2.02505274840431,nan,0.00140144763328135,0.008037191,0.03154445831564122,1.2273208e-06,0.0020796753519347734,nan,0.04899741592650701,nan,2.026327264694763,nan,0.001508794488717935,0.0106495945,0.036148513940029915,1.3038964e-06
0.002258399719638484,nan,0.03762782435930733,nan,2.0572250776957453,nan,0.001236861354438588,4.8026976e-07,0.0352778956410475,4.7642058e-07,0.0022779538543961407,nan,0.04960356677017574,nan,2.054014978448062,nan,0.001280704360422013,0.0020813954,0.030236930770999086,8.02937e-07,0.00203413430614663,nan,0.04950119538033115,nan,2.050279331593109,nan,0.0013746155588555016,0.009807843,0.035285795428457535,1.0078161e-06,0.0022841995557038378,nan,0.04978989295861019,nan,2.0514618917202045,nan,0.0014220266338504318,0.008037188,0.03197841315829594,1.2307376e-06,0.0020671474156967766,nan,0.049655082125017146,nan,2.0525554485419497,nan,0.0014918734610213766,0.010649592,0.036471121342453575,1.3141829e-06
0.0022660245513543486,nan,0.03694423049954432,nan,2.0841656842468574,nan,0.001218112090269902,4.8098127e-07,0.0359776777697594,4.7636698e-07,0.00227542279271542,nan,0.050174679956398904,nan,2.0808198038721457,nan,0.001298897321435756,0.002081398,0.03060479443021385,8.040229e-07,0.0020304848128996256,nan,0.05010866190007489,nan,2.076930392433756,nan,0.0013927362460110868,0.009807198,0.03572749241055655,1.0073182e-06,0.002287752083170095,nan,0.05045506635714057,nan,2.077733176577437,nan,0.0014352120700059459,0.008037193,0.03226236327152167,1.22694e-06,0.002111168102560831,nan,0.050287108404362305,nan,2.0788430587022697,nan,0.0015210146784416533,0.01064959,0.037099907886503004,1.2997472e-06
0.0023162407986819745,nan,0.037494258772182674,nan,2.1113612467057203,nan,0.0012586204371348557,4.7904433e-07,0.03603219677295004,4.7553456e-07,0.0023008091712836175,nan,0.050846055399493446,nan,2.106855389578933,nan,0.0013156135364468875,0.0020813947,0.030975039830497868,8.0189477e-07,0.0020754679028011326,nan,0.05064468751495172,nan,2.103301160852425,nan,0.0013976789569715038,0.009806589,0.03609977811574936,1.0065395e-06,0.002319631594499307,nan,0.05098374626998391,nan,2.1039298470132053,nan,0.0014494291907176378,0.008037187,0.032805256540554446,1.2256255e-06,0.002102299053221941,nan,0.05090111245434465,nan,2.105298018881253,nan,0.001546573847848257,0.010649595,0.03765510649952505,1.3078111e-06
0.002339400884395997,nan,0.0380202724398779,nan,2.1402870481334895,nan,0.0012707844117124166,4.8178316e-07,0.03671727316853191,4.7695056e-07,0.002357378695659073,nan,0.05136658074500571,nan,2.133364978728683,nan,0.0013270041685651188,0.002081396,0.03131543619924092,8.015238e-07,0.0022108146771123364,nan,0.051122549339197576,nan,2.1296268507306064,nan,0.0014340273976725126,0.009805966,0.03653645152891321,1.0073044e-06,0.002334845384383308,nan,0.05165478218446619,nan,2.130343864588732,nan,0.0014690365037115824,0.008037193,0.033086554227130756,1.2277421e-06,0.0022104037155596806,nan,0.051547880344358935,nan,2.131764723852809,nan,0.0015611696394293435,0.010649591,0.038037011546215846,1.3035271e-06
0.002332222101145557,nan,0.038438780941734356,nan,2.1584369988413528,nan,0.0012962195942777077,4.7973975e-07,0.0369784484002074,4.7575395e-07,0.002351154455682263,nan,0.05203104708510052,nan,2.1596374126882956,nan,0.0013466360131444942,0.0020813958,0.031648759254520493,8.068079e-07,0.002159997010270932,nan,0.051896306200485146,nan,2.155972771013954,nan,0.0014409068013109,0.00980538,0.037012407700863795,1.005677e-06,0.002357375984346228,nan,0.052496633232970324,nan,2.1569822028645182,nan,0.0014857944562931412,0.008037186,0.03356203802395612,1.2291661e-06,0.002197895287037162,nan,0.05225772618848298,nan,2.1581555361460363,nan,0.0015932872144372337,0.010649595,0.03856843077145251,1.3090336e-06
0.002383971962844953,nan,0.03888984734159229,nan,2.185031633874002,nan,0.001302608485566452,4.8095984e-07,0.037441315172639274,4.762668e-07,0.002360451189036082,nan,0.05269520991215748,nan,2.1857877238819907,nan,0.0013516547884293167,0.002081398,0.032047421441945646,8.001216e-07,0.0021049551587618356,nan,0.05238298340035336,nan,2.1822863279708793,nan,0.0014599210908470145,0.009804789,0.03746989185622494,1.0083884e-06,0.0023685753541732475,nan,0.052985750900448436,nan,2.182529167455089,nan,0.001485790910864515,0.008037194,0.033908925887330306,1.2290335e-06,0.0022185339898403203,nan,0.05301973371034754,nan,2.1844361985567957,nan,0.0016202351570162657,0.010649588,0.03898266838431092,1.3055645e-06
0.0023318484225975616,nan,0.03975535151382376,nan,2.2113693205340366,nan,0.001304642147866876,4.800909e-07,0.03793054718490956,4.7635186e-07,0.0024064705700480513,nan,0.053282691900884464,nan,2.212135048450104,nan,0.0013755720398455327,0.0020813942,0.03247421944480656,8.0344773e-07,0.002230890425853431,nan,0.052957758427198444,nan,2.2084028457258165,nan,0.001482963903441227,0.009804228,0.03793457115867308,1.0064671e-06,0.0024299722412667634,nan,0.05370860451034137,nan,2.209069613417211,nan,0.0015044149196972805,0.008037188,0.034387412984922,1.22877e-06,0.002285532332857006,nan,0.05336364122673071,nan,2.2107763275936514,nan,0.0016272418160224334,0.010649594,0.039548549340439165,1.3100006e-06
0.002408724768819021,nan,0.03982332405700747,nan,2.2375176655893614,nan,0.0013256658952782996,4.807538e-07,0.03823437417158857,4.7627495e-07,0.0024108771969830354,nan,0.05403164531536666,nan,2.2385624019828225,nan,0.001390405315573194,0.0020813947,0.03290309369830149,8.036232e-07,0.0021111730002199435,nan,0.053767232971066344,nan,2.2344410260141427,nan,0.001498250699286083,0.009803655,0.03839562694442326,1.0078812e-06,0.0024312759859354367,nan,0.05421020967021052,nan,2.2352763804207956,nan,0.0015197801088382092,0.008037192,0.034704063345478584,1.2277067e-06,0.0021853261266369375,nan,0.05403819038599197,nan,2.2368906328255043,nan,0.0016466373221815697,0.0106495945,0.03992928633233533,1.3009643e-06
0.0024593420386580483,nan,0.04029390846179532,nan,2.2637963574213376,nan,0.0013435344690057847,4.796777e-07,0.03867554128602413,4.757623e-07,0.0024414296089006323,nan,0.05445927181613765,nan,2.2652849172508076,nan,0.0013944810451440779,0.0020813968,0.03316497625783086,8.0177097e-07,0.002284975227168096,nan,0.05432601495745725,nan,2.26095550199638,nan,0.0015114696429809557,0.009803118,0.03883110829795312,1.004973e-06,0.0024665298457590065,nan,0.05491957753963236,nan,2.2618216410046443,nan,0.0015406138531564337,0.008037189,0.035195625772965804,1.2278022e-06,0.0022617022543480357,nan,0.054651281112871535,nan,2.2634233337261582,nan,0.001668711997169469,0.0106495945,0.040444588927286015,1.3081707e-06
0.002461949752843274,nan,0.04073872915801725,nan,2.2905394721809507,nan,0.0013544809861341493,4.818266e-07,0.03906737167188632,4.768822e-07,0.0024923975672572853,nan,0.055208597882717314,nan,2.291632170855467,nan,0.001403924214271163,0.0020813956,0.03367474818369374,8.018518e-07,0.002194928157176556,nan,0.0549703194144448,nan,2.2873809096968865,nan,0.0015077553178416566,0.009802572,0.03929012673906982,1.0099789e-06,0.002489798165791269,nan,0.05552771642770884,nan,2.287817954019244,nan,0.001564601130151589,0.008037196,0.035529641057032026,1.2321193e-06,0.0022923588499959026,nan,0.05515037483003522,nan,2.2896260648599958,nan,0.001700548396562226,0.010649589,0.04080258088818352,1.301687e-06
0.0024872583957455522,nan,0.041152854130736424,nan,2.3168011865678375,nan,0.0013762027445648399,4.790055e-07,0.039731380083997334,4.7563847e-07,0.0025086335372179747,nan,0.05577455584425479,nan,2.3178297869827866,nan,0.001441358190146275,0.0020813975,0.03393586721670415,8.0439327e-07,0.0023938353928471246,nan,0.055492880202031566,nan,2.3136960139963776,nan,0.0015185762312861957,0.009802057,0.039777403284928625,1.0046596e-06,0.002473995137261227,nan,0.05616157770023814,nan,2.314249674157639,nan,0.0015553919811167622,0.008037185,0.03599886153159397,1.2249365e-06,0.0022543227171991018,nan,0.055890442527431465,nan,2.316476995424767,nan,0.0017084039231496197,0.010649591,0.0413603623148187,1.3097861e-06
0.0024646802858582567,nan,0.04183861414536035,nan,2.342751325440726,nan,0.0013821601754586612,4.8142095e-07,0.03993843632716952,4.7631983e-07,0.00248644511548004,nan,0.05640438714596842,nan,2.3441796705592424,nan,0.0014562822764107425,0.0020813972,0.034384823756824646,8.0164403e-07,0.0022894083656969347,nan,0.056285971502906505,nan,2.3395904068768556,nan,0.0015341403819953223,0.009801535,0.04015628864290193,1.0053274e-06,0.0025440668327999967,nan,0.056611407815944405,nan,2.340457256999798,nan,0.0015972968077154032,0.008037195,0.03631598967060979,1.227168e-06,0.0023704348885387715,nan,0.0566143092000857,nan,2.342289463300923,nan,0.001739896628140871,0.010649595,0.04176986050027024,1.3079015e-06
0.0024934908789249932,nan,0.04270837242781584,nan,2.3692086985600844,nan,0.0014078093359878817,4.8018836e-07,0.04058689691259393,4.7626133e-07,0.002533707545371726,nan,0.057101923569903845,nan,2.3703571507274837,nan,0.0014631805447030014,0.0020813947,0.034649907644572,8.024864e-07,0.00245135603156606,nan,0.05684512834330755,nan,2.365950000472367,nan,0.0015505061364300284,0.009801037,0.04059249814267137,1.0098313e-06,0.002554936271460195,nan,0.057416638001866104,nan,2.3668668542689244,nan,0.0016090017574273848,0.008037185,0.03683310040172988,1.2302218e-06,0.0024452824870656647,nan,0.05731914091323104,nan,2.368638038585362,nan,0.0017521909561307569,0.010649594,0.04225639595616875,1.3092005e-06
0.0025248005513900094,nan,0.04283586711556252,nan,2.395605254286368,nan,0.0014199215596974162,4.807098e-07,0.04089035658232336,4.7638784e-07,0.002537525731770854,nan,0.05776851972997454,nan,2.396745267141211,nan,0.00147177510041677,0.0020813963,0.03524622424405867,8.038922e-07,0.002471831195788192,nan,0.05743125988436597,nan,2.392372732167132,nan,0.001572078579853821,0.009800532,0.04107247461465054,1.0052464e-06,0.002576426398674292,nan,0.05786500291433185,nan,2.393082249577024,nan,0.0016338534787064419,0.008037192,0.03711406492428588,1.2326784e-06,0.002416321824338021,nan,0.05774885832964043,nan,2.3953318673052957,nan,0.001778378409549727,0.010649593,0.04265938098376084,1.3017055e-06
0.002556847931451297,nan,0.04314443524594286,nan,2.421961769578047,nan,0.0014245846915790544,4.7946315e-07,0.041318691127733995,4.7563614e-07,0.0026136816828511654,nan,0.05834070274306994,nan,2.4232739679947763,nan,0.0014968646831278291,0.0020813942,0.035488779285723075,8.019523e-07,0.002421136921537774,nan,0.05804115092614665,nan,2.4186014627006704,nan,0.0015880472408607604,0.009800065,0.041466715286618896,1.0063161e-06,0.0025542291084171406,nan,0.058672628869369095,nan,2.419020961138553,nan,0.0016514513934629837,0.00803719,0.03763702535735709,1.2239929e-06,0.002532925764098763,nan,0.05847461501502299,nan,2.4214569164406776,nan,0.001810908232433056,0.010649597,0.04319965223216319,1.3094985e-06
0.002568358761657562,nan,0.04349482580021556,nan,2.4481040976908326,nan,0.0014490163535312085,4.817994e-07,0.041763470029192305,4.7689434e-07,0.0025965581581528694,nan,0.058883769941582745,nan,2.4495008567215075,nan,0.001494510018150322,0.0020813963,0.0358707737693164,8.016777e-07,0.0023826188143409254,nan,0.058878031185096394,nan,2.444907549702163,nan,0.0016024676035490952,0.009799582,0.04194924221540402,1.0083965e-06,0.002595891610253602,nan,0.05925520886999688,nan,2.445516690013132,nan,0.0016765079351441403,0.008037192,0.03791196849862379,1.2270028e-06,0.002469240382945697,nan,0.05900769744101646,nan,2.447347759003086,nan,0.0018089351482922212,0.010649592,0.04363488988518449,1.3046764e-06
0.002563317255948537,nan,0.04402139672809946,nan,2.474039061410752,nan,0.0014597828254669105,4.79598e-07,0.04232341629852142,4.758305e-07,0.0026418806015447312,nan,0.05961732966991674,nan,2.47619124904408,nan,0.0015199911935986686,0.0020813977,0.036222511471714826,8.0637136e-07,0.0024873731842464104,nan,0.05963416194011058,nan,2.471036813138718,nan,0.0016278991805489308,0.009799127,0.0423748262825289,1.0046414e-06,0.0026432786055374893,nan,0.06006665580041175,nan,2.471762095145615,nan,0.0016764725695829837,0.008037188,0.03845394472924194,1.2293708e-06,0.0025058198527299932,nan,0.05971537011209876,nan,2.474023645727097,nan,0.0018555365742982497,0.010649597,0.04417768685546304,1.3091793e-06
0.002628726473111393,nan,0.044522077555302526,nan,2.500907344710348,nan,0.0014812714391654093,4.809083e-07,0.043034964769945616,4.7620105e-07,0.002625526568652796,nan,0.06006137624249926,nan,2.5021188189774484,nan,0.0015291236801505354,0.0020813968,0.03666259712938751,7.9932846e-07,0.002372375974165542,nan,0.05990615967062435,nan,2.4973930012867123,nan,0.001651194208135296,0.009798666,0.042818125215957736,1.0090068e-06,0.0026437874301336703,nan,0.06056418987323663,nan,2.4984253210215166,nan,0.0016866220622656068,0.00803719,0.038740403213471705,1.2313117e-06,0.0025536979344074747,nan,0.06042177668672853,nan,2.500051377557351,nan,0.0018970744761505297,0.010649592,0.04458464067096689,1.3028956e-06
0.002655142255825922,nan,0.044769555669544,nan,2.5274394348297,nan,0.001489224103129735,4.798716e-07,0.04308611014358965,4.7638807e-07,0.002663297520318468,nan,0.06070740825962275,nan,2.5282412717185383,nan,0.001533182673538769,0.0020813954,0.0369154665402935,8.046944e-07,0.002549749475770763,nan,0.06050278389759894,nan,2.5235051048719987,nan,0.001661726656153665,0.009798232,0.0432432138693652,1.0061426e-06,0.002689856628421694,nan,0.06112606899945864,nan,2.524738555142124,nan,0.0017199417095897453,0.008037186,0.039232904144695824,1.2325887e-06,0.0025332970015837677,nan,0.06089653220260516,nan,2.5263886631167094,nan,0.0018875115465904985,0.01064959,0.04508039467203032,1.3056448e-06
0.002687056881508657,nan,0.04557387941250844,nan,2.5538865449904864,nan,0.0014947293511192712,4.811577e-07,0.043532541041661585,4.7624118e-07,0.002680615005582305,nan,0.06148370757000521,nan,2.554452142561786,nan,0.0015717225074269143,0.0020813954,0.037444438811923775,8.032952e-07,0.0025029923188100967,nan,0.06126717961326773,nan,2.550316359016246,nan,0.0016888402186034778,0.009797784,0.04372174289809273,1.0083763e-06,0.002676097534131259,nan,0.06169250371500051,nan,2.5508644945719943,nan,0.0017320208255633977,0.008037191,0.03953539320001644,1.222639e-06,0.002608356475830078,nan,0.06162321121664718,nan,2.5529143917208006,nan,0.0019055715741290312,0.010649592,0.0457103977728236,1.2999616e-06
0.0027114982826502193,nan,0.04586285307138626,nan,2.5795165468838865,nan,0.0015099953049960146,4.7965665e-07,0.04402279363047066,4.755929e-07,0.0026811999704555744,nan,0.061723809058977556,nan,2.5812143051298335,nan,0.0015792589112783649,0.002081397,0.03779908678926793,8.0216455e-07,0.002564784677233547,nan,0.061746046371159276,nan,2.576255007846547,nan,0.0017047338554402813,0.00979737,0.04413372375836063,1.0052254e-06,0.0026881662312163304,nan,0.06246993646990241,nan,2.5770388197353378,nan,0.0017530122625841094,0.008037189,0.040033608428867794,1.2278075e-06,0.002620853465881997,nan,0.062237012027097596,nan,2.5790208801294545,nan,0.0019198636006996302,0.0106495945,0.045963554583223806,1.311545e-06
0.0027160134929831007,nan,0.04642693214284788,nan,2.606099939422815,nan,0.0015341675238783603,4.8175184e-07,0.044669426984286734,4.7708875e-07,0.002755107999712761,nan,0.06263149617173311,nan,2.6077756781430383,nan,0.0015937535595647726,0.0020813975,0.03824082185913409,8.0161607e-07,0.0025779406546748112,nan,0.062411760543805685,nan,2.6024938943030844,nan,0.0017240661771169732,0.009796947,0.04465686851513705,1.0097428e-06,0.00271873830734486,nan,0.06317772582905101,nan,2.6033704614133706,nan,0.0017973276962792233,0.008037196,0.04032476547207418,1.2299128e-06,0.0026064694385110796,nan,0.06269436848482915,nan,2.60502166059866,nan,0.00196093539299909,0.010649591,0.04643144535699061,1.3021795e-06
0.0027083168012489167,nan,0.046800310575469795,nan,2.6322339431582287,nan,0.0015258564494516967,4.789018e-07,0.044905405598027366,4.7564126e-07,0.0027655836099958315,nan,0.06345138197066262,nan,2.6337989488383755,nan,0.0016048829561332242,0.002081395,0.038531336239871705,8.045437e-07,0.00266723755597403,nan,0.0631022979305791,nan,2.628551115148834,nan,0.0017402392004317205,0.009796548,0.045035708572582475,1.0066482e-06,0.00275126850299005,nan,0.06347600803876828,nan,2.6301381891493554,nan,0.0018215484531330212,0.008037186,0.04085327275928908,1.2302467e-06,0.0026625277354781116,nan,0.0635448745701329,nan,2.6314268248721158,nan,0.0019677363488424036,0.0106495945,0.0468310743137928,1.3093502e-06


==> data/perf_mixed_2d.txt <==
t_gd_1,e_gd_1,t_l-bfgs_1,e_l-bfgs_1,t_malbani_1,e_malbani_1,t_ours_1,e_ours_1,t_ours-64_1,e_ours-64_1,t_gd_2,e_gd_2,t_l-bfgs_2,e_l-bfgs_2,t_malbani_2,e_malbani_2,t_ours_2,e_ours_2,t_ours-64_2,e_ours-64_2,t_gd_3,e_gd_3,t_l-bfgs_3,e_l-bfgs_3,t_malbani_3,e_malbani_3,t_ours_3,e_ours_3,t_ours-64_3,e_ours-64_3,t_gd_4,e_gd_4,t_l-bfgs_4,e_l-bfgs_4,t_malbani_4,e_malbani_4,t_ours_4,e_ours_4,t_ours-64_4,e_ours-64_4,t_gd_5,e_gd_5,t_l-bfgs_5,e_l-bfgs_5,t_malbani_5,e_malbani_5,t_ours_5,e_ours_5,t_ours-64_5,e_ours-64_5
0.0005322816365764344,nan,0.0010566850744320878,nan,0.01459814574137064,nan,0.0003992858201464904,1.2951729,0.00079902303972215,1.2951729,0.0006117103551514446,nan,0.001210870792157948,nan,0.021307667526083866,nan,0.0003999908681393468,2.5439456,0.0005027793594303408,2.5439456,0.0005789898031258158,nan,0.0012144380788584905,nan,0.023777393058740666,nan,0.0004034901623713917,4.0161858,0.0007838872998753297,4.0161858,0.0007004232542822137,nan,0.0012231288548459167,nan,0.026756437487035458,nan,0.0004535876498225012,5.299332,0.0005255725844430604,5.299332,0.0005752591384142372,nan,0.0012021794979892937,nan,0.02595914815818625,nan,0.000404303040837736,6.640595,0.0005442545521405659,6.640595
0.000576614806411921,nan,0.0015336994827292593,nan,0.028103877030246492,nan,0.00041064236858593566,0.16943511,0.0012156750678550452,0.11494792,0.0005655622444381671,nan,0.00187541461127278,nan,0.04199231797330348,nan,0.0004204391582669424,1.0308874,0.0009262791252362409,1.0054082,0.0005940656775575398,nan,0.0019039988265638905,nan,0.047648601001128554,nan,0.00042584906144267214,1.966301,0.001197503626429742,1.9550517,0.0006480048817216552,nan,0.0019363491451035119,nan,0.051264992629044825,nan,0.0004310813057402681,2.830038,0.0009549908117125076,2.8372693,0.0005966645787203951,nan,0.0018905348372811983,nan,0.051230040453707,nan,0.00042315390857402234,3.6950557,0.0011164809624232086,3.7041621
0.0005901605050146047,nan,0.0019890790598999174,nan,0.04180849741179762,nan,0.0004173745598111834,0.06597162,0.0015591967216127419,0.031166116,0.0005909130927175283,nan,0.0025685146314624167,nan,0.06259009709714779,nan,0.00040901967701834763,0.45349157,0.0014167226236812506,0.41266754,0.0006253443751317848,nan,0.0025324620802088505,nan,0.06984587984458943,nan,0.00042078941282151,1.1322019,0.0015691085792911637,1.1044474,0.0006419368804532236,nan,0.002575959990166926,nan,0.07690725337181772,nan,0.000434663627030594,1.786678,0.0013877753788505548,1.8045036,0.000618467940849119,nan,0.0025931294498566003,nan,0.07656762097363493,nan,0.0004170024302688294,2.47146,0.0015886350084329023,2.5087204
0.000605037075999592,nan,0.00248555605565863,nan,0.0555772147557166,nan,0.0004176427324169449,0.02572568,0.0020698587470022694,0.005481782,0.0006401666218547949,nan,0.003308677517010697,nan,0.0849778714423467,nan,0.00041587487644782024,0.23676029,0.0018201625719832788,0.19901218,0.0006555761104349846,nan,0.0031848308414087765,nan,0.09347220671562743,nan,0.00041630151373932934,0.6612184,0.001931073377075206,0.6317679,0.0007029867409894775,nan,0.0033762669383681247,nan,0.10301518032626647,nan,0.0004504073115531355,1.1777439,0.001806537204405426,1.1756239,0.0006587394567239763,nan,0.003214887372949826,nan,0.10190716951287218,nan,0.00041449375186182024,1.6931522,0.0020648699285395976,1.7208962
0.0006263108474002885,nan,0.002979956146861826,nan,0.07073052855474608,nan,0.00042514168614122487,0.012660264,0.0025923158544381816,0.0010914829,0.0006987248462724632,nan,0.0040244506913170745,nan,0.10648282579578726,nan,0.0004395154207013547,0.14163037,0.002139316817213382,0.096671104,0.0006555908332811668,nan,0.0038021448685321957,nan,0.11596025305667093,nan,0.0004180506010140692,0.40992928,0.002411038123037932,0.36699483,0.0006874492027065051,nan,0.0038513412983489357,nan,0.1268911411021171,nan,0.0004234513291490397,0.7983649,0.0022226727644114623,0.77145314,0.0006803574144308057,nan,0.003879709858447313,nan,0.1271481000419174,nan,0.0004151379424479923,1.2089801,0.0025363611870644876,1.2241383
0.000690069220278279,nan,0.0036260278684286666,nan,0.0848710218145113,nan,0.0004252712121399652,0.0091561265,0.0029817902971990408,0.0004043501,0.0007444274301607427,nan,0.004540149961165818,nan,0.12591233535536697,nan,0.000418779379987557,0.09201196,0.0026735432441013737,0.047374535,0.000711509316727253,nan,0.004466679239911693,nan,0.14035037469917108,nan,0.0004290287384064868,0.28732026,0.0028936258583728757,0.22579259,0.000719103230861947,nan,0.00469701369575757,nan,0.1547709184299622,nan,0.00045749900298791806,0.5644383,0.0026589474487783656,0.5035593,0.0007136885896824034,nan,0.004489800559988778,nan,0.1524356351982403,nan,0.0004323480016818004,0.8938892,0.0029987369343039715,0.8709959
0.0007207251201283985,nan,0.003984314258809069,nan,0.09692141168384946,nan,0.00042494971238608875,0.006221429,0.0034665642698694554,0.00042353827,0.0007606373106994268,nan,0.00525239011272788,nan,0.14767522714267087,nan,0.00042767561286953943,0.070676535,0.003046924631510462,0.022626238,0.0007401860898659964,nan,0.0050993386112220054,nan,0.16440637413013195,nan,0.00044917300488201106,0.22845726,0.0035058222012594345,0.14058451,0.0007454636504241665,nan,0.005141473825621817,nan,0.180693638356336,nan,0.0004671511735900172,0.42130688,0.003068549428467772,0.33754942,0.0007432499688916973,nan,0.005100103375734762,nan,0.17767748904547523,nan,0.0004262950130671795,0.69580626,0.0034726008957451475,0.63083607
0.0007362450148710715,nan,0.004460629284315344,nan,0.11194623017217964,nan,0.0004497755148414788,0.005778848,0.004030842321226373,0.00035817374,0.0007579826238797978,nan,0.005684595052818103,nan,0.16663846267287488,nan,0.00041732679829666655,0.059950683,0.003517194095766172,0.01262973,0.0007862517305683079,nan,0.005839718891573803,nan,0.187630489982465,nan,0.0004262593690239425,0.19939695,0.0038248003086274753,0.09086059,0.0007707033732772938,nan,0.00597926466842182,nan,0.20427095672182208,nan,0.00046101046558136917,0.35325995,0.0034611131259173686,0.23313144,0.0007641699994149219,nan,0.005766590006948848,nan,0.20288801141681947,nan,0.00042324148870206307,0.5593359,0.00394238280548182,0.46579283
0.0007444250758437972,nan,0.0048672105884179475,nan,0.12496159547174882,nan,0.00042765572031826845,0.0057183555,0.004541262688414593,0.00033948402,0.0007559845032769121,nan,0.006367639218556828,nan,0.1903293482144363,nan,0.00042371192930399303,0.055072077,0.003822891198464536,0.007781963,0.0008302644618420994,nan,0.006622356072933014,nan,0.21289442960239416,nan,0.00044354411171350095,0.18086018,0.0042904545516440915,0.061139513,0.0008612624754397465,nan,0.006689521967034255,nan,0.22752472129650414,nan,0.00043083814614718513,0.3093698,0.0038293433161119797,0.15950443,0.0008048116336909257,nan,0.006393585524388722,nan,0.22716264985501766,nan,0.00042125858027221904,0.47195107,0.004376487819910316,0.35100845
0.0008607439681488488,nan,0.005904323591551345,nan,0.14010477688695702,nan,0.00042392090488491314,0.005677678,0.005146443739899301,0.0003401338,0.0007943674447181235,nan,0.0070439557057605795,nan,0.2091921577230096,nan,0.00041737339615688796,0.05253135,0.004187768744471084,0.00635926,0.0008239306465755882,nan,0.007548892641539818,nan,0.2361794161344213,nan,0.00044432012941355686,0.1717883,0.0046900551574903405,0.04263418,0.0008045659385721332,nan,0.007556706330339823,nan,0.25673664772018256,nan,0.0004467655992900421,0.27677786,0.004285045740294403,0.11149538,0.0008229275216913916,nan,0.00700797212542966,nan,0.25185309887664126,nan,0.0004367043890358348,0.42059964,0.004843338719968285,0.26273617
0.0008051275403039264,nan,0.0059925070185480375,nan,0.15428430362704343,nan,0.00043167489515950105,0.00547295,0.005359135342961443,0.00034002797,0.0008330048405831413,nan,0.007925771328653875,nan,0.2275700178662581,nan,0.00042101538883123013,0.050899394,0.004579628938642729,0.005377147,0.0008282958605892158,nan,0.0076945686498324254,nan,0.25688399500878795,nan,0.00043723456584848465,0.16816083,0.00517841930301594,0.030604048,0.0008855624968585158,nan,0.00795722884857761,nan,0.2808111273916438,nan,0.0004377106469723263,0.26094663,0.0046248192486486265,0.08316625,0.0008453462019928597,nan,0.007645310427095474,nan,0.2768745439659272,nan,0.00042819490825890424,0.38090461,0.00531080817288187,0.18801372
0.0008164908873150125,nan,0.006374525670128475,nan,0.16700112674318787,nan,0.0004242082909913734,0.0054384405,0.005686426201469398,0.0003398971,0.0008318178580209081,nan,0.00841673670137035,nan,0.2549175491356956,nan,0.0004572858080001814,0.050107036,0.004853748651387703,0.0045998297,0.0008678832272998989,nan,0.008297396531395081,nan,0.27780559712222647,nan,0.00042925179743074943,0.1653638,0.005741032596976896,0.023365743,0.0008528072535825361,nan,0.008407595175584513,nan,0.3014359679738326,nan,0.0004296641404341374,0.25392497,0.005024677788273298,0.06287382,0.0008822727378657354,nan,0.008272104944335296,nan,0.30203458374100073,nan,0.000417736631452239,0.35517457,0.005750877367432362,0.13650548
0.0008687562365583809,nan,0.007089918964276356,nan,0.18107319028349592,nan,0.0004334894716905962,0.0054858075,0.006251946931339002,0.00033990777,0.0008717479793953575,nan,0.009082957557069936,nan,0.2757611557109548,nan,0.0004431772119631725,0.050069332,0.005336768802787576,0.0038904368,0.000902505421578618,nan,0.009299813872868462,nan,0.3020569588822712,nan,0.00044147826287163687,0.16366428,0.00603109191304871,0.018129338,0.0008835610195362409,nan,0.0090877745313836,nan,0.32855861384554635,nan,0.0004377386031306482,0.25058952,0.005429497057339176,0.046890218,0.0008889353317374896,nan,0.008986680610105395,nan,0.32707520727334277,nan,0.00043517751670775137,0.33460963,0.00623344583835985,0.100168936
0.00090186165983323,nan,0.007344673941676904,nan,0.19655048032956463,nan,0.00042404249287210404,0.005470191,0.0067536538097608305,0.0003398869,0.0008844018924781786,nan,0.009675210674426385,nan,0.2959930854350595,nan,0.00043244362472822626,0.04966018,0.005715836118407813,0.0034316485,0.0009010350402843739,nan,0.009510381477219719,nan,0.32310407498984467,nan,0.0004366933335550129,0.16066284,0.006474027514091826,0.013655173,0.0009527562934007229,nan,0.009805622075883938,nan,0.3570396242929356,nan,0.0004488929302897304,0.24411546,0.005890802937293692,0.03596833,0.0009160342487074169,nan,0.009575207999940697,nan,0.3525158441459228,nan,0.00042926362226717175,0.32237124,0.006697871528532622,0.0751797
0.0009766302223017972,nan,0.0080145453941077,nan,0.20728834227858378,nan,0.00042872551514301453,0.0054504825,0.007151139135904877,0.00033988865,0.0009808379128808157,nan,0.010339696099815358,nan,0.315079367004468,nan,0.00044853540283760855,0.049949937,0.0059710489190183584,0.0031362632,0.0009303992115726162,nan,0.010169266552797386,nan,0.345854703553154,nan,0.00042411868729894716,0.1587058,0.006929313065484166,0.010696299,0.0009701214252605236,nan,0.010735966717059325,nan,0.382803882688417,nan,0.00045518227488667304,0.24171227,0.006240186599981305,0.02600781,0.0009377375934273005,nan,0.01023801569128409,nan,0.37725236100543824,nan,0.00044260827031186115,0.31472284,0.007152114156966231,0.05681255
0.0009011670799726354,nan,0.008340832408617384,nan,0.2204915844070326,nan,0.00042299913812894374,0.0054621575,0.007563682460292641,0.0003398918,0.0009610604905423575,nan,0.01097073010002662,nan,0.3370023717205705,nan,0.0004547172416101343,0.049802653,0.006350584577137073,0.002819615,0.0009412488998745435,nan,0.010809554985691128,nan,0.36893503830235985,nan,0.0004396514192755733,0.15831436,0.007375760414537841,0.008940892,0.0009695502090201314,nan,0.01100919910407226,nan,0.40616431516329093,nan,0.000470359078558561,0.23984557,0.006675377405980336,0.020049,0.0009674795534228906,nan,0.010888405545681183,nan,0.40242583386134356,nan,0.00042820219886821826,0.31439373,0.007579819759952702,0.045274217
0.0009569496504097645,nan,0.00858342826416317,nan,0.23406020104552486,nan,0.0004316386048615511,0.00545645,0.008038317458537806,0.00033988387,0.0009945045175596273,nan,0.011552042535872066,nan,0.3566876395904858,nan,0.0004601411772891879,0.049464487,0.006760297762895269,0.0024435616,0.0009709775663047498,nan,0.01146713711720492,nan,0.39198626384937335,nan,0.0004330781672781865,0.16030513,0.00777743689316724,0.007711793,0.0009831134238879062,nan,0.011761926048535055,nan,0.4286889487411827,nan,0.00044385271012184344,0.24413267,0.007049937511328608,0.016523745,0.0010037016011441924,nan,0.011422596901455627,nan,0.42735549785928534,nan,0.00042783567570482515,0.31211463,0.008044444982993549,0.036946792
0.0009530067535649453,nan,0.009101014988430375,nan,0.2512054111575708,nan,0.0004713817754361246,0.0054549514,0.008572228504178514,0.0003398835,0.0009964690065576828,nan,0.012227055260113306,nan,0.37786597988036064,nan,0.00045613075360389696,0.049271747,0.007128030734269747,0.0024505944,0.0010024065544629204,nan,0.01202059199434838,nan,0.415063146401995,nan,0.00041889780114537904,0.16046101,0.008323065349832176,0.0070535406,0.0009697958451329863,nan,0.012733654266921803,nan,0.4608132718629869,nan,0.00044386765098066203,0.23945923,0.00745195642712393,0.0141255865,0.0010226521171363336,nan,0.012077412885513955,nan,0.4524648351361975,nan,0.0004309625684649551,0.3120483,0.00850011996725308,0.031195246
0.000964793590579315,nan,0.009498596007137428,nan,0.26103580225857775,nan,0.0004361895178278376,0.0054540085,0.00898382872991663,0.0003398912,0.0010031374968654874,nan,0.012801205441522013,nan,0.4008502295639898,nan,0.0004711341945554263,0.049557116,0.007579368135692286,0.0023922573,0.0010640851127017023,nan,0.013028359622694552,nan,0.44389743198241505,nan,0.00042669833657730903,0.16113542,0.008716997531176145,0.0063899476,0.0010110416425658123,nan,0.01310162019134233,nan,0.4787189068405756,nan,0.00042917220231278666,0.23984693,0.007818856451361041,0.012008882,0.0010573550105660355,nan,0.01264940998300777,nan,0.4774861421735425,nan,0.0004310351555967437,0.3145071,0.00897481038850466,0.0260808
0.0009856428896975037,nan,0.01035798257715734,nan,0.2775222464198513,nan,0.00043902129899444324,0.005453093,0.009308094410059442,0.0003398782,0.0010512877572826775,nan,0.013652761189899009,nan,0.4229098276035594,nan,0.00046479178326470515,0.049530726,0.007943423397040792,0.0023146165,0.0010494753431495546,nan,0.013479855820104214,nan,0.4642558349961681,nan,0.00042689087885498464,0.16126414,0.009190684925665016,0.0055546695,0.001017274249428218,nan,0.013743297197423609,nan,0.5075702498434111,nan,0.0004352332808942135,0.2401604,0.00823579255441603,0.010735237,0.0010674454735791576,nan,0.013274956954077684,nan,0.502652333151283,nan,0.0004372775731441964,0.3151844,0.009472633507102727,0.022426736
0.001059918545569027,nan,0.010560797841753811,nan,0.2905267157059695,nan,0.00042583313230092507,0.005452205,0.00985959124751389,0.00033988323,0.0011168369621238005,nan,0.014224338432541117,nan,0.4402923095705254,nan,0.0004432455250228356,0.049527254,0.008294888728497816,0.0022468679,0.0010870860054357243,nan,0.013951372501573392,nan,0.4867306588483708,nan,0.0004527167304352458,0.16201313,0.00970034663000011,0.0047726454,0.0010503779627116662,nan,0.014335058521246538,nan,0.535843751842289,nan,0.00046046607499010867,0.23949845,0.008654729444533587,0.009607364,0.0011350921307124995,nan,0.01441201590700075,nan,0.5292385374362182,nan,0.00044901085212560636,0.31656864,0.009998425208697361,0.020018464
0.0010407977727341599,nan,0.010947538060136139,nan,0.30469372286461294,nan,0.0004354024543094316,0.0054513495,0.010331289600248315,0.00033988265,0.0010812818401692702,nan,0.01493209782305972,nan,0.4620359457330778,nan,0.0004721326203018959,0.04953521,0.008754822308630018,0.0022149484,0.0011587449922725293,nan,0.014805810097106067,nan,0.5173589683171096,nan,0.0004699436214619449,0.16255665,0.010156929122749717,0.004246482,0.0010850940212673906,nan,0.014851026660263805,nan,0.5569360992937747,nan,0.00044592545041814447,0.23869549,0.009036767518513704,0.008777284,0.0011740256111703016,nan,0.015425870003777422,nan,0.5680439411828827,nan,0.0004614109407079273,0.31662023,0.010496517308555277,0.017839069
0.0010573583818539712,nan,0.011594366934316766,nan,0.3189146361213976,nan,0.00044094752245915257,0.0054505104,0.010802893194403234,0.00033990046,0.00112855879255637,nan,0.015398743957048282,nan,0.4848397603158706,nan,0.0004511383727325925,0.04949176,0.00910585614170746,0.0021961606,0.0011081921353304227,nan,0.01526717017554412,nan,0.5322933578697432,nan,0.00045783117428488493,0.16299447,0.010528750508591268,0.0038496659,0.0011574167271610348,nan,0.016099332591651805,nan,0.58128046685098,nan,0.0005073377880034968,0.23794873,0.009616350907266938,0.008123112,0.0011385253091575579,nan,0.015852064310207165,nan,0.586984500172548,nan,0.0004897012904319647,0.31829384,0.01102495858695225,0.015528416
0.0010894358494219238,nan,0.011891290132688094,nan,0.33273922197986394,nan,0.00044594233300137735,0.0054496946,0.011097975043979075,0.00033987963,0.0011452273205587906,nan,0.01616332470821882,nan,0.5044619038568011,nan,0.00045824719268629065,0.04941917,0.009493834031413175,0.0021831582,0.0011620186468519803,nan,0.01608712553861551,nan,0.5536655649941947,nan,0.0004696247782890818,0.16352293,0.011081875011191835,0.0038660874,0.0011559685715806804,nan,0.016621781837062113,nan,0.6128920576967565,nan,0.0004840705132976706,0.23766916,0.009944803508198154,0.0077779125,0.0010535196271625215,nan,0.01671582849313771,nan,0.614789694980053,nan,0.00047238967158565566,0.31867677,0.011548107827049015,0.013655309
0.001105620366005626,nan,0.012507382638120493,nan,0.3471890682953277,nan,0.00044781018710429114,0.005448913,0.011535017619940585,0.00033989284,0.0011774928380036726,nan,0.01680681395011821,nan,0.5268071287344875,nan,0.0004599428612938417,0.04944204,0.009803491255900423,0.0021786212,0.0011922944854346237,nan,0.01650429491569022,nan,0.57884020597807,nan,0.0004697148024403889,0.1642718,0.011483169233127099,0.003733542,0.0011769958391586054,nan,0.017364684013882654,nan,0.6418211472586596,nan,0.0004926661327148655,0.23829821,0.010430933025698844,0.0074834647,0.001229371396159487,nan,0.017254835110423822,nan,0.6429193512968985,nan,0.0004979251991525026,0.31846064,0.012052254075616864,0.013004324
0.001130271960997821,nan,0.012769443375790225,nan,0.3609666867248182,nan,0.0004592424105753058,0.005448156,0.012127691044339112,0.00033988137,0.0011612825690036905,nan,0.017655537978446646,nan,0.5458784154117373,nan,0.0004630791542918554,0.049977694,0.010204738768349802,0.002174289,0.0010305425194258402,nan,0.01763206495238202,nan,0.6120000535655501,nan,0.00048554483814431087,0.16411889,0.012143839677030753,0.0037024687,0.0013080784120164544,nan,0.018090964665337068,nan,0.665739021031186,nan,0.00047269826214427923,0.2380664,0.01081470894011935,0.007350588,0.001078166362580045,nan,0.018014266317144836,nan,0.669253403703416,nan,0.0005040926161621298,0.31611902,0.012241218308585563,0.012464601
0.0011586136017327328,nan,0.013230132735666951,nan,0.374743103016434,nan,0.000453039694544194,0.005447419,0.01243632231290186,0.00033988652,0.0012186738818584543,nan,0.01813575441849285,nan,0.5705581415511135,nan,0.00047673695958552086,0.049959257,0.01064319399717663,0.00217163,0.0010889756869790809,nan,0.018392072691681926,nan,0.6364338134215879,nan,0.00047413140731597585,0.16432035,0.01249171084291967,0.0037177908,0.001335124254875284,nan,0.018706545244536497,nan,0.6913782459783501,nan,0.0004902220228520622,0.2384013,0.01126199046133219,0.007273275,0.0010950931324623524,nan,0.018148260304172124,nan,0.6795350415798437,nan,0.000510586880014411,0.31839034,0.012865395271551927,0.011826163
0.001189230606608492,nan,0.013625128735854688,nan,0.38782504071215435,nan,0.00045999547584714103,0.005446694,0.01301656528026797,0.0003398868,0.0012457770388407102,nan,0.018778035588662274,nan,0.5893610639863515,nan,0.0005016122820254947,0.04983503,0.010975648915295356,0.002170332,0.0011175537815849696,nan,0.019284547261361563,nan,0.6539856864505315,nan,0.0004801475017198494,0.16446453,0.012964050987169946,0.0036409192,0.00132689825214246,nan,0.01915554446450967,nan,0.7021611282668475,nan,0.00047646764586014407,0.23833384,0.011400947531385878,0.00722354,0.0010977856817189604,nan,0.01887819711567967,nan,0.7087020807500396,nan,0.0005359518065649484,0.3194714,0.013277420281831707,0.011372574
0.0011850598097246673,nan,0.014209631895646451,nan,0.4012727576939921,nan,0.00046778274257667363,0.0054460033,0.01346126845987913,0.00033988454,0.001290373703431604,nan,0.019293203434374715,nan,0.6101013341020527,nan,0.0004806274415792099,0.049881082,0.011331013162853195,0.002169268,0.0011151544354423614,nan,0.01981137765721152,nan,0.6826292554116142,nan,0.0005131333467351006,0.16496128,0.013395684609588768,0.0035702204,0.0013386816735479182,nan,0.020016994413786703,nan,0.7399800962968064,nan,0.0005225541358647336,0.23867069,0.012014354670120936,0.007198501,0.0011594966868371038,nan,0.019577485917003028,nan,0.7447462061287037,nan,0.0005503906499860542,0.31971136,0.013974416478803115,0.011126852
0.0012215728394221516,nan,0.014550912701691102,nan,0.41541234626700835,nan,0.0004708341375725078,0.0054453276,0.013862746252645072,0.00033988568,0.0012676095508670966,nan,0.020136818356279815,nan,0.6297678187256679,nan,0.0004794860277324915,0.04988993,0.011732355944280114,0.0021689096,0.0010899121249759835,nan,0.020033190129990025,nan,0.7063469372889293,nan,0.0005289794572994912,0.16471118,0.013977017092817862,0.0035409306,0.0013343953764498502,nan,0.02059540571312287,nan,0.7686955858620682,nan,0.0005332872432689847,0.23994572,0.01222834881711086,0.007169001,0.00122756156385211,nan,0.020560013185188707,nan,0.7719526916542756,nan,0.0005662701388521651,0.32023558,0.014212390047531309,0.010956955
0.0012211174617321897,nan,0.015146964958569568,nan,0.42930240684654564,nan,0.0004697978891864685,0.0054446706,0.014158943121354762,0.00033988114,0.0012705728602761936,nan,0.020755580300465228,nan,0.6504937371604943,nan,0.0004873044418470402,0.049894426,0.012104261211352423,0.0021708142,0.001123733477267836,nan,0.020543225196057134,nan,0.7293073025731636,nan,0.0005423598427358749,0.16525711,0.01440556532836386,0.003548514,0.0013189945981305624,nan,0.021236461128241253,nan,0.7938449818507901,nan,0.0005457816700384553,0.23874332,0.012757534710025149,0.0071548,0.001194071195553988,nan,0.021702419058419766,nan,0.8000873983172434,nan,0.0005851995752891526,0.3196891,0.014588377304275386,0.0107950885
0.001249882512991982,nan,0.015514272575965151,nan,0.44261650341962067,nan,0.00048532334889750926,0.005444032,0.014795601844588028,0.0003398785,0.0013078941760052527,nan,0.021484976499674045,nan,0.6707982856979859,nan,0.0005117564241435113,0.04988781,0.012500233294309248,0.0021674195,0.0011560611314240046,nan,0.021210060902272485,nan,0.7384984758516241,nan,0.0005421101136099813,0.16514337,0.014801497863206479,0.003578128,0.001289656960438671,nan,0.021231833730624722,nan,0.8053168684543509,nan,0.0005566801565499711,0.23862892,0.01306124836139913,0.00714568,0.0011934260208592087,nan,0.02132602979794943,nan,0.8248211492817583,nan,0.0006199330051562615,0.318948,0.01527630832279101,0.010655058
0.0012977958478066804,nan,0.015970588542654048,nan,0.4560792381442817,nan,0.0005008843504391345,0.0054434165,0.01532296013020511,0.00033989013,0.0013540835171339234,nan,0.02212724212856431,nan,0.6924641442851031,nan,0.0005235791442849275,0.04989023,0.012895691329945943,0.0021666572,0.0011857588270047148,nan,0.022042186741184973,nan,0.7639458791652162,nan,0.0005542312784486317,0.16524184,0.015249884722953928,0.0036440971,0.0015099099184319909,nan,0.02239835761554007,nan,0.8344453831502635,nan,0.0006002479535860142,0.23842981,0.013431442208820954,0.0071196626,0.0011898034361157834,nan,0.021932389143122625,nan,0.8443882705677035,nan,0.0006176277625574066,0.32152638,0.015608596604350686,0.010658389
0.0013080480608789783,nan,0.01645379754564991,nan,0.4693977755627462,nan,0.0005127612576886479,0.0054428247,0.015702630382563386,0.00033988807,0.0013769514697238006,nan,0.022544015213913686,nan,0.7137867512480754,nan,0.0005390452258954091,0.04988442,0.013330889528650525,0.0021659883,0.0012546209637241971,nan,0.022600345454910502,nan,0.7891410172783903,nan,0.0005677112775987812,0.1653824,0.01538458370603621,0.0036403027,0.0013294511534539717,nan,0.02253203439925398,nan,0.8528815202548036,nan,0.0005894779739901424,0.23896168,0.013787443105663572,0.0071079913,0.0012643272349877018,nan,0.022409610558367734,nan,0.8607800628690582,nan,0.0006373817441219996,0.3222801,0.016257070798393607,0.010573272
0.0013013380514125207,nan,0.017000984325672368,nan,0.4832578584485288,nan,0.0005380848141420366,0.005442242,0.016166294209958455,0.0003398856,0.0013750371991523673,nan,0.023339615329833967,nan,0.7347651597145679,nan,0.0005591378438486052,0.04988633,0.013640427541353608,0.0021649662,0.001161181110988504,nan,0.022845040802245163,nan,0.81086313400218,nan,0.0005837095278880692,0.16575412,0.01592878525128721,0.0036330773,0.0013484694541465224,nan,0.02307680141446846,nan,0.8772539773157665,nan,0.0006058005251522575,0.23943257,0.014238731364187384,0.007042938,0.001302114404006196,nan,0.02406223838749741,nan,0.9029096194343376,nan,0.0006537837264227813,0.32231104,0.016474142855565463,0.010534801
0.001333537891989441,nan,0.017459413788414428,nan,0.4970583311514929,nan,0.0005407926721465109,0.0054416712,0.01639609607984312,0.00033989118,0.001400022232156646,nan,0.023977055716594416,nan,0.754104087561635,nan,0.0005639712030201086,0.049881835,0.01402298535702617,0.0021645231,0.0011848333747225947,nan,0.02350442201131955,nan,0.8307433614474056,nan,0.000607976821151429,0.1651926,0.016520542523025403,0.0036249105,0.0014236254372933348,nan,0.024382208267758998,nan,0.9168348787186135,nan,0.0006169749127002434,0.24122752,0.014815219894350905,0.0070479154,0.001290086464174757,nan,0.02390763351327873,nan,0.9214381318639165,nan,0.0006737414204149641,0.32411945,0.017048511695881775,0.01049427
0.0013518375281377562,nan,0.017789777025713455,nan,0.5105770108389801,nan,0.0005699359887179786,0.005441127,0.01710334453681883,0.00033988728,0.001413572827254289,nan,0.02454288750055379,nan,0.7772753901413775,nan,0.0005811533059958102,0.04988325,0.01440613268575232,0.0021648975,0.0012519009790017404,nan,0.02462431945771511,nan,0.870051498292014,nan,0.0006149630565695198,0.16517729,0.016770946275875238,0.0036254423,0.0014105992951164287,nan,0.024656642101971167,nan,0.9258431335911155,nan,0.0006378335650245261,0.2406425,0.015003222149929829,0.0070087784,0.001359344496158883,nan,0.024452982029678032,nan,0.9395551117236859,nan,0.0006861565668202404,0.32463363,0.017495909568554322,0.010482611
0.001382816305018163,nan,0.018299724799913486,nan,0.5243017790074062,nan,0.0005756458228819871,0.0054405998,0.017255902357199895,0.00033988775,0.0014355519447375887,nan,0.02509964255815638,nan,0.7978978557013241,nan,0.0005930484938767872,0.049878225,0.01485373617865012,0.0021643306,0.0012068081798663895,nan,0.024810413670326985,nan,0.875304574130236,nan,0.0006322221299799692,0.1651475,0.017317707474243695,0.0036249405,0.0014070191422444103,nan,0.02502346369936796,nan,0.9521349248742419,nan,0.0006636275844315865,0.24093887,0.01547157767727705,0.007016389,0.0013517454912486885,nan,0.02572648805798963,nan,0.981569217867218,nan,0.0007115897314423429,0.3258731,0.018008449054323136,0.010468138
0.001408770327423034,nan,0.018768859608597786,nan,0.5378204309880468,nan,0.0005997066781357197,0.0054400796,0.01772431135260766,0.00033988766,0.0014570438048769057,nan,0.025731681142601052,nan,0.8209036905817422,nan,0.0006045496211320694,0.04988005,0.015268120480302188,0.0021644162,0.0012635059164271558,nan,0.025392689328041996,nan,0.8981200191524944,nan,0.0006528123589897794,0.16506644,0.017640799257039493,0.0035648837,0.0014441292468358629,nan,0.02582833251383688,nan,0.9818788459857127,nan,0.0006718081051616797,0.24163589,0.015877065305498296,0.007051409,0.0013551751975901425,nan,0.025848059248112676,nan,1.0129810877011292,nan,0.0007406295497036938,0.32696432,0.018697556917156494,0.010447629
0.0014517473857350914,nan,0.01982283813030725,nan,0.5560977940081752,nan,0.0005953131787079785,0.0054395734,0.01850878246710636,0.00033988533,0.0015601611517403007,nan,0.026181679400282782,nan,0.840355019168263,nan,0.0006272211035580508,0.04987517,0.01568741046690515,0.0021972419,0.0012531952061357774,nan,0.025920124328695237,nan,0.9212112214216697,nan,0.0006650196931524469,0.16527574,0.018165947398270616,0.003542469,0.0014613255571374402,nan,0.026364476396702228,nan,1.0069028577002297,nan,0.0006732177156955004,0.24157342,0.016259694232472352,0.0070400927,0.0014193595687060484,nan,0.026497751068589943,nan,1.0232249437166112,nan,0.0007519831750043002,0.3268126,0.01889999325154349,0.010421706
0.0015227956629990202,nan,0.02052650364182357,nan,0.5664333057356998,nan,0.0006186667278442265,0.0054390924,0.01884981418577289,0.00033989138,0.0015384298924223654,nan,0.026319540242132334,nan,0.86954673584218,nan,0.0006761031858623028,0.04987523,0.016002899642667868,0.0021787172,0.001275839090846213,nan,0.02650704526874636,nan,0.944329091281231,nan,0.0006887621974206663,0.16498335,0.018671545108580694,0.0036079977,0.0014797410905760314,nan,0.0270165944422063,nan,1.0323636635772087,nan,0.0007209081525714801,0.24182867,0.01671259687282145,0.006968223,0.0014465708384190554,nan,0.026898899970443122,nan,1.0395789323873552,nan,0.000765164750445235,0.3269815,0.0192934231471736,0.010399753
0.0015182741738722792,nan,0.022010924929885992,nan,0.5889951990019264,nan,0.0006365691954270005,0.005438626,0.01912491026151526,0.00033988897,0.0016440183230110312,nan,0.027230072701682467,nan,0.8869398056995124,nan,0.0006526319943202127,0.049873743,0.01640340165451302,0.0021784813,0.0012896337835783405,nan,0.02713223193007122,nan,0.968132754837695,nan,0.0006989785718199398,0.16496536,0.019107776449693897,0.0049132043,0.0014970505372787425,nan,0.027731002599466592,nan,1.0571104915746088,nan,0.0007139922385769231,0.24266776,0.01706719448873108,0.0069848583,0.0013999417345538468,nan,0.02818545699951106,nan,1.0704883124313451,nan,0.000791172049274402,0.32980457,0.019902408921625463,0.01039244
0.0015663932114174325,nan,0.022218899813015013,nan,0.6027504145832998,nan,0.0006581518657206159,0.0054381657,0.01964991164859384,0.00033988673,0.0016041925961118458,nan,0.028125432689142017,nan,0.8865699570991897,nan,0.0006635239472878831,0.049872097,0.01667048733149256,0.0021638956,0.001300540824703473,nan,0.028006635568038164,nan,0.9911319561735061,nan,0.0007127464915891843,0.16508095,0.019556900344323367,0.0041707507,0.0015124865949952178,nan,0.028355236546069917,nan,1.0822369298298977,nan,0.0007485528805991635,0.24203508,0.017490113145572,0.00696085,0.0014341865996996474,nan,0.0286957578417579,nan,1.0950960080205863,nan,0.0008094704127038962,0.32854763,0.020196100843272037,0.0103884665
0.0015597848028576534,nan,0.021989835685651216,nan,0.6122206854467679,nan,0.0006674236804579517,0.005437717,0.02020468097180128,0.00033988553,0.0015989778184365214,nan,0.028827171669607715,nan,0.9063276034014832,nan,0.0006725220639657762,0.049870532,0.016822204888698514,0.002164666,0.0013139717691644495,nan,0.028458127657151115,nan,1.0140592014483576,nan,0.0007362099390011281,0.16597956,0.01999163861453001,0.0035747334,0.0015389964718404891,nan,0.0288154942748536,nan,1.1074225719951625,nan,0.0007608076011362885,0.24196932,0.017847318326987858,0.006960312,0.0013899284294706636,nan,0.02881210448519726,nan,1.1140428384366845,nan,0.0008246176755887323,0.32801723,0.020684129598417453,0.010380906
0.0015600885180091218,nan,0.023168600199278442,nan,0.6188529355817342,nan,0.0006688876652790766,0.0054372884,0.02056754814693704,0.00033988943,0.0016043496488460473,nan,0.02924794172535517,nan,0.9509672268593151,nan,0.0006908908219775185,0.049868923,0.017427898750008483,0.0021638325,0.0013481857547137355,nan,0.02920539514327954,nan,1.040941060138201,nan,0.0007485691446012685,0.16507691,0.02047642538756398,0.0038136477,0.0015754672828396515,nan,0.029727577514547323,nan,1.132782216133949,nan,0.0007809649028515975,0.24298945,0.01826805305151668,0.006960169,0.001420788710720704,nan,0.02951238172993596,nan,1.1402998347101467,nan,0.0008473952187258483,0.32861677,0.021120083383617125,0.010372256
0.0015486593518705507,nan,0.022106736554165504,nan,0.6370852127272103,nan,0.0006963328839878419,0.0054368745,0.021083029226533007,0.00033988972,0.0016657108093246018,nan,0.029708102613221852,nan,0.9705770805677665,nan,0.0007057914590196951,0.04986748,0.017727527705553386,0.0021643105,0.0013558490621591254,nan,0.03051998257204624,nan,1.0677479182735883,nan,0.0007698204385648881,0.16498625,0.021003789270097124,0.0036310044,0.0015775828586858034,nan,0.03025546886825136,nan,1.1581326802926404,nan,0.0008049614621725466,0.24229798,0.01865048765121693,0.006956764,0.0014308065525588712,nan,0.03023500589687111,nan,1.1701611512939312,nan,0.0008685112503922678,0.32922587,0.021958659684085953,0.010366421
0.0016328660551225766,nan,0.02386765662979867,nan,0.6569202921320019,nan,0.0007106791602813506,0.005436469,0.021214751814425524,0.0003398852,0.0016188759200075375,nan,0.030653399440260336,nan,0.9680444764339232,nan,0.0007240574996186687,0.049865983,0.017978967682824337,0.0021638374,0.0013944012765672858,nan,0.03131525934441015,nan,1.091603904031217,nan,0.0007901582635739552,0.16591862,0.02137105519983119,0.0036027099,0.0016340340784518049,nan,0.030736988425321347,nan,1.1829085486907778,nan,0.0008214775171197419,0.24222195,0.019116146053254072,0.006958043,0.0014991828565751868,nan,0.030731198314710387,nan,1.1961552852964294,nan,0.0008907111955839875,0.32923073,0.022044948044432595,0.010358338
0.001738119087132093,nan,0.02565856591266181,nan,0.6693869687317472,nan,0.0007182794011397554,0.005436065,0.022001361501004013,0.00033988824,0.001629035114161005,nan,0.03125201715655359,nan,1.0034628218605317,nan,0.0007420701858521039,0.04986458,0.018498155634484387,0.0021633343,0.0014105094467023653,nan,0.031741680612321944,nan,1.1205854448489845,nan,0.0008096138571189451,0.16513172,0.021794181699598476,0.0035551859,0.0016378286805536063,nan,0.03152700720155346,nan,1.2094704168183463,nan,0.0008310491272880297,0.24320818,0.019495163711752476,0.006956355,0.0015757432114332916,nan,0.03152006815819602,nan,1.2287820143226003,nan,0.000904649783424767,0.32950184,0.022532507311552763,0.010355452
0.0018585335840138472,nan,0.023906616286175058,nan,0.6917685644335246,nan,0.0007302037781337275,0.0054356856,0.022406297667683768,0.0003398892,0.0017703255731945059,nan,0.03202417990126248,nan,1.0140008543218886,nan,0.0007625709687293108,0.04986306,0.01886172833153978,0.0021637678,0.0014158520772720555,nan,0.03216395674472941,nan,1.1457072051042425,nan,0.0008285085280159754,0.1649773,0.02223015026954402,0.0035021198,0.0016656276110027517,nan,0.03210067910175505,nan,1.2334570901501658,nan,0.0008450818988660882,0.24234399,0.019906340422707478,0.0069540315,0.0014879663104158162,nan,0.03246004885628021,nan,1.2455149408695954,nan,0.0009286424402879285,0.32999817,0.022957695726238726,0.010353401
0.001723686735245532,nan,0.025385320243159575,nan,0.6929404801256689,nan,0.0007570529731289882,0.00543532,0.022956979141703672,0.00033988667,0.0018376359247402954,nan,0.031425077754205895,nan,1.0572676408503736,nan,0.0007692784127014291,0.049861558,0.019538747927207233,0.002163251,0.0014227704704473062,nan,0.03253895572686036,nan,1.1645757008809596,nan,0.0008299319417315669,0.16587174,0.022728635241011423,0.003480719,0.001674285984681254,nan,0.03268515897049968,nan,1.2583947445798134,nan,0.0008645647171319329,0.24257079,0.02031361081171781,0.0069541307,0.0015035892542717712,nan,0.03268113422506888,nan,1.271848876727745,nan,0.0009416502339964998,0.32966307,0.023524639915142743,0.010352378
0.0018152788042789323,nan,0.02644927047159789,nan,0.7144487871389303,nan,0.0007606009477250543,0.005434956,0.02523960504248472,0.00033989165,0.001835233779441166,nan,0.03309764778740438,nan,1.0786385867312285,nan,0.000777568440169229,0.04986033,0.019718351452777696,0.0021633664,0.0015661303545514654,nan,0.03349686104504924,nan,1.1937529512714329,nan,0.0008490586814503851,0.16506186,0.023272221987800937,0.0034174595,0.0016995983472858957,nan,0.0333142141445673,nan,1.2841021992831625,nan,0.0008869447457338018,0.24395286,0.020706722329902862,0.006953054,0.001548878055980562,nan,0.03434178641431832,nan,1.2929375187127985,nan,0.0009608923928546054,0.3303393,0.023900301714560816,0.010352208
0.0017167354579848636,nan,0.025982217959660502,nan,0.7149530275990921,nan,0.0007847177205840126,0.0054346016,0.023513600127106266,0.0003398853,0.0018548648902713988,nan,0.03356421089930726,nan,1.094815402990207,nan,0.0008003644190030173,0.049858876,0.02027105360092329,0.0021637715,0.0014697675301826427,nan,0.034320505044888705,nan,1.2091747113071116,nan,0.0008619661595772154,0.16503084,0.023638532500314925,0.0034354096,0.0017116993813043725,nan,0.0342669387015381,nan,1.3094202089788658,nan,0.0008984554350110037,0.24305531,0.02104520909987124,0.0069516874,0.0015501874307436603,nan,0.0339213109292489,nan,1.3312385174212977,nan,0.0009869851028779522,0.3301311,0.02432792553112709,0.010352025
0.0019293577124397936,nan,0.027459820172017705,nan,0.7412924951474581,nan,0.0007932128974103501,0.0054342668,0.02446137058515368,0.0003398865,0.0017867325317014807,nan,0.03458236131284918,nan,1.0933105628604867,nan,0.0008235164688667283,0.049857803,0.020274218289913343,0.002163491,0.0015159218633115025,nan,0.03494751133257523,nan,1.2315476171705606,nan,0.0008823173042785908,0.16529737,0.024208783799050643,0.0034357463,0.0017243529495816411,nan,0.034524818115668106,nan,1.3335178387018718,nan,0.0008993071164170812,0.24321975,0.02144624845823273,0.006950026,0.001554446984531491,nan,0.03449545802681574,nan,1.3405328714288771,nan,0.0009828025965751815,0.33008897,0.02531264263171969,0.010347235
0.001857502597583724,nan,0.02674122149723449,nan,0.7555980498603146,nan,0.0008179833478560405,0.005433938,0.024321173557213378,0.0003398904,0.0017703066289957079,nan,0.03519352542768631,nan,1.1261288637262103,nan,0.0008329473029921895,0.049855877,0.02105914037009435,0.0021632693,0.001574427846286978,nan,0.03603563984257302,nan,1.258154904436586,nan,0.0008934723258550678,0.16554296,0.024592537856993398,0.003422004,0.001759362367015066,nan,0.03543974421585777,nan,1.3593158217013948,nan,0.0009380477180072506,0.24407186,0.021877042786218225,0.006948891,0.00178459653200116,nan,0.03565038337338982,nan,1.3872970207095412,nan,0.001005232344747388,0.33022743,0.025582742928859908,0.0103464285
0.0017742457629979721,nan,0.026421477770366304,nan,0.7570632131537423,nan,0.0008360696482871261,0.0054336134,0.02504424014394837,0.00033988504,0.001937546338004592,nan,0.035454340071217824,nan,1.1395108008291572,nan,0.0008559803846957427,0.049853664,0.020968417099876596,0.0021631513,0.0016150120647424567,nan,0.03653458988493574,nan,1.2879967054551733,nan,0.0009179468067429427,0.16556251,0.024925624501026637,0.003417065,0.0017823318309050853,nan,0.035995706515054085,nan,1.3839024816240584,nan,0.0009537188551455204,0.24409282,0.022273036099172062,0.0069492,0.001701139816997706,nan,0.036011958413291724,nan,1.4149659558565222,nan,0.0010171359498552712,0.33019173,0.025992770358321392,0.010345528
0.0017643749412880945,nan,0.02695795968840165,nan,0.7679712668759748,nan,0.0008403459294100425,0.005433301,0.02559749760132815,0.00033988693,0.0018963152128604374,nan,0.036506310569322006,nan,1.1752068218442477,nan,0.0008565233045789813,0.049851626,0.021686150526095713,0.002163558,0.0015201152097101191,nan,0.036209314916881605,nan,1.2958897425892897,nan,0.0009229618215634089,0.16556163,0.025359093214917396,0.003418571,0.0018003771783384893,nan,0.03652832642962624,nan,1.4090622437153277,nan,0.0009731993635817032,0.24370961,0.022662338371654708,0.006949437,0.0016345432779884764,nan,0.03728154226971258,nan,1.444277793701206,nan,0.0010413895183010026,0.33044252,0.02635302628955937,0.01034358
0.0017688013698706137,nan,0.0271013285715266,nan,0.7855855404465858,nan,0.0008570022049991946,0.0054330016,0.026167440229827272,0.0003398922,0.0019018900235782245,nan,0.036568432143290655,nan,1.1993464574251058,nan,0.0008773995357000136,0.049849465,0.022239728804145542,0.0021636228,0.0015319324265999188,nan,0.03695979871387993,nan,1.3207994604516509,nan,0.0009514666211491984,0.16550529,0.02583148477299671,0.0034156065,0.0018440501061600767,nan,0.037313170614652336,nan,1.4344674930076249,nan,0.0009816258359933272,0.24474454,0.023125084013944225,0.0069481544,0.0016885534395696595,nan,0.03715755684035165,nan,1.4449350114279826,nan,0.0010520125741604715,0.33063033,0.02668512890148642,0.010344756
0.0018139439511245913,nan,0.0276560928539506,nan,0.7986488837216582,nan,0.0008779840940177174,0.005432711,0.02628095481611256,0.000339888,0.0021218086286847082,nan,0.03720556543142135,nan,1.2020237781772656,nan,0.0009005564436915198,0.04984769,0.02265488613130791,0.0021633934,0.0015814860648907987,nan,0.03803968985531745,nan,1.3452616278581055,nan,0.0009714355615599614,0.16559999,0.02635109925675871,0.003422853,0.0018344463120281164,nan,0.03808216180186719,nan,1.4596571294491045,nan,0.0009975251651402298,0.24375679,0.02350634108630142,0.0069469595,0.0016729926038699758,nan,0.0381397933882129,nan,1.4908330907014065,nan,0.001071242268712792,0.33144948,0.02722181498538703,0.010342356
0.0018687535299853023,nan,0.02805667598565508,nan,0.8086193222718846,nan,0.0008951660904401381,0.0054324274,0.02654729884151103,0.0003398853,0.0019647723551440453,nan,0.03785028307133221,nan,1.2425734478581165,nan,0.0009224454377212429,0.04984513,0.022783714514558333,0.0021637278,0.0015890634904249703,nan,0.03931786881127793,nan,1.3849553631485574,nan,0.0009794598614098504,0.1653491,0.02680157633897449,0.003423925,0.001869148847048304,nan,0.03859538800149624,nan,1.484760973985041,nan,0.0010057583431147838,0.24372682,0.02385246392472514,0.0069471193,0.0017277433579687828,nan,0.03893612474535725,nan,1.524525753421975,nan,0.0010870206629790898,0.33150068,0.027596799141195203,0.010341744
0.0018634534062917478,nan,0.029043961372891707,nan,0.8236530965826075,nan,0.0009044080384275211,0.005432145,0.027446620728421422,0.00033988903,0.00217721246914672,nan,0.03811886766925454,nan,1.2389345405556793,nan,0.0009396748235615503,0.0498387,0.02312959958466568,0.0021634123,0.0016250093088851175,nan,0.039522497069888876,nan,1.3931633523066662,nan,0.0009942623481620104,0.1653752,0.02724475375476426,0.0034234216,0.0019006788980082743,nan,0.03922765835554206,nan,1.5096089560039607,nan,0.0010207171582816434,0.24487604,0.024309897943333325,0.0069474434,0.00170207897803214,nan,0.0392707834020257,nan,1.5272760867041402,nan,0.0011078425469708496,0.33207765,0.028329421870876104,0.010340747
0.0019169622284160661,nan,0.029447842871637216,nan,0.8378882441237303,nan,0.0009193551537381219,0.00543188,0.02741393268307937,0.00033989002,0.001917186666013939,nan,0.03941930274346045,nan,1.2569846878426947,nan,0.0009567189028353563,0.049834162,0.023443334268605603,0.002163198,0.0016155852199964491,nan,0.039528904657345265,nan,1.4138103404714326,nan,0.0010088745122941742,0.16544352,0.027854875470179,0.0034229287,0.0019029287511449573,nan,0.039722966169938444,nan,1.5362616808685874,nan,0.0010184375192703946,0.24353933,0.024699914304073898,0.006945681,0.0017884497295599432,nan,0.04053045754221135,nan,1.5795461541607179,nan,0.0011114869488270155,0.33258358,0.028854092345240393,0.010350119
0.001888591212985505,nan,0.02953693358826318,nan,0.855859520579023,nan,0.0009350178358311366,0.0054316227,0.028523559830084977,0.00033988594,0.0019412648717074524,nan,0.03993409495368334,nan,1.2769050172729683,nan,0.0009812863111229879,0.049830012,0.023767542055741487,0.0021632938,0.0017010720172963504,nan,0.04127058444345104,nan,1.4601582462866125,nan,0.0010107913368514606,0.16550685,0.028332491225696036,0.0034208929,0.0019330294538854754,nan,0.04030287600055869,nan,1.5602011710039474,nan,0.0010616145185693832,0.24371246,0.025170797028113156,0.0069446363,0.0017862110173030355,nan,0.04081618237043066,nan,1.5839596745458298,nan,0.0011354389767428592,0.3324972,0.029027068126015364,0.010350758
0.0019816887714633985,nan,0.032431881928018165,nan,0.8705202177100416,nan,0.0009475217628558832,0.005431367,0.028411030386840657,0.00033988862,0.0020557264737352463,nan,0.04034431184575494,nan,1.2999727261485532,nan,0.0009666878821527851,0.049830105,0.02407363968502198,0.0021634102,0.0016930517458822578,nan,0.04096145451434755,nan,1.4601316291373223,nan,0.0010377795865892298,0.16542377,0.02854879768565297,0.0034282801,0.0019627421838564,nan,0.041154025628098424,nan,1.585551385002743,nan,0.0010772979446919636,0.24452095,0.025436592704084302,0.0069436263,0.0017604629374275516,nan,0.04128139240035255,nan,1.6167410885516023,nan,0.0011632833818938316,0.3325852,0.029433271185761053,0.010348184
0.0019786246582932238,nan,0.03144469491505463,nan,0.8794557437067851,nan,0.0009676350085563692,0.0054311166,0.028819437956969653,0.0003398843,0.001985059992875904,nan,0.041527703173259004,nan,1.3242297249879422,nan,0.000989485033438541,0.049838044,0.024605135242122093,0.0021634512,0.0017376385865832812,nan,0.042693642829544846,nan,1.505821417867472,nan,0.0010435680221333834,0.16540934,0.029525206958143306,0.0034177075,0.001980043669730159,nan,0.04199021905826937,nan,1.6104963266989216,nan,0.0010742866420187056,0.24368468,0.025859212126982,0.0069431136,0.0018186173413081894,nan,0.04205532601502325,nan,1.629455667554534,nan,0.0011757410897075065,0.33274147,0.029902381531428546,0.010347369
0.001971993790324112,nan,0.03087731049994805,nan,0.8947583358801369,nan,0.0009809231351495587,0.0054308823,0.029799591601892772,0.00033988873,0.002013110518688336,nan,0.042183021599027724,nan,1.3475988482657288,nan,0.0010085741132497788,0.049833383,0.024988161443200492,0.0021630733,0.0018433343274851463,nan,0.04344238064118794,nan,1.507813828864268,nan,0.0010645486987195909,0.16546066,0.02943298318423331,0.0034195974,0.0020074192138854413,nan,0.042445122498819335,nan,1.6358218872919679,nan,0.0011059379182988779,0.24364235,0.02631380801321939,0.0069423416,0.0017685716971422413,nan,0.04247782671258652,nan,1.6528305615564542,nan,0.0011891870162549563,0.33248305,0.030491422901728325,0.010346377
0.0021975292686173425,nan,0.0354076767855856,nan,0.9153225313971883,nan,0.0010037999584372821,0.0054306537,0.02962674331252596,0.0003398922,0.002050966571550816,nan,0.04263302151313318,nan,1.3727076728495635,nan,0.001016887139861605,0.0498348,0.025444582041486034,0.0021632214,0.0016836298318313701,nan,0.04279486388633293,nan,1.5299234148613843,nan,0.001081659439568674,0.16541919,0.029873203328211924,0.0034196388,0.002024633060126299,nan,0.04293124780025599,nan,1.661214160666402,nan,0.0011253436729977175,0.24362667,0.026692083356569387,0.006942665,0.0017990624330372416,nan,0.04337439001371552,nan,1.700337405299901,nan,0.0012106750278367794,0.33272672,0.031125873227470686,0.010347262
0.002050764379440807,nan,0.031673991587013006,nan,0.9200850448604407,nan,0.0010180436712689696,0.005430429,0.030055674912208424,0.0003398864,0.0020714582614268042,nan,0.04348552415613085,nan,1.4248776799733085,nan,0.001028313555571783,0.04983318,0.026014756973433705,0.0021628994,0.0018133741666097193,nan,0.044487765567776345,nan,1.579293014115787,nan,0.0010835033391402768,0.165426,0.030385235229706656,0.00341945,0.002064312741526269,nan,0.043651163499868875,nan,1.6861873570097876,nan,0.001126366755426196,0.24372469,0.027099831131220393,0.006942051,0.0018666039031398085,nan,0.044899912356465524,nan,1.7215531238886927,nan,0.0012138223969876498,0.33287513,0.0316215809318237,0.010346046
0.0020843452414763823,nan,0.03252334219536611,nan,0.9365183404214414,nan,0.0010263671058595978,0.0054302053,0.03080154915805906,0.0003398864,0.0021522618969902394,nan,0.04431313732805263,nan,1.4410434136932184,nan,0.0010386573293113283,0.049831983,0.02642303419831608,0.0021629657,0.0018982398697241609,nan,0.045205895815576824,nan,1.5936752717243508,nan,0.0011192143702813025,0.16552353,0.030966664682741143,0.0034186505,0.0020545500229179328,nan,0.04412097400220643,nan,1.726299730828032,nan,0.0011482706495693751,0.24382055,0.027388791257648596,0.0069421716,0.0019244407681315871,nan,0.044878835359122606,nan,1.746866237571729,nan,0.0012266621761123783,0.33298248,0.03218039610157055,0.01034503
0.0020871326084514813,nan,0.032944618386682126,nan,0.948660341723423,nan,0.0010501673847237336,0.0054299957,0.030948567897680083,0.00033988952,0.0021071113576181235,nan,0.044992592984012196,nan,1.457064009554285,nan,0.0010505092279885762,0.04983112,0.026505279126909694,0.002163481,0.0017860558028499197,nan,0.04607544491300359,nan,1.6306995825642454,nan,0.0011179593030163752,0.16555196,0.03230840797436291,0.003417075,0.002093298781130995,nan,0.044890031098787274,nan,1.7345471166939075,nan,0.0011605720141503427,0.24387074,0.02782812744013167,0.0069412235,0.0019388217078688155,nan,0.044824069242791406,nan,1.7607647928775154,nan,0.0012382821948766444,0.3331059,0.03252739004092291,0.010343678
0.002104822796869225,nan,0.03339832742931321,nan,0.9766657901428906,nan,0.001053377889845121,0.0054297945,0.03167486454227141,0.00033988766,0.0021756394827804927,nan,0.045476265682373194,nan,1.4516765529988334,nan,0.0010671382967183099,0.049829606,0.026870221055911057,0.0021635306,0.002035368437313342,nan,0.046637032528607444,nan,1.6514825535539006,nan,0.0011256334842847926,0.16548526,0.03263977082512741,0.0034175212,0.0021075075901379543,nan,0.04568184200075588,nan,1.7600868550195758,nan,0.001165303214153807,0.24395661,0.028283878227895392,0.0069410405,0.002012940945719103,nan,0.046347710127676175,nan,1.7725097375722336,nan,0.0012694359258415976,0.33314064,0.032689234712493735,0.010344918
0.0021063391016131,nan,0.03464207434195227,nan,0.9794806544003742,nan,0.0010827441399950267,0.0054295952,0.03208412606867828,0.00033988748,0.0022608014858061715,nan,0.04488566566890638,nan,1.4924627372695665,nan,0.001092479165892915,0.049830355,0.027252814311733736,0.002163322,0.0020069290782391493,nan,0.046828933387795195,nan,1.6692453248126964,nan,0.001141317152850596,0.1654608,0.032174117340972384,0.0034156756,0.002150226959991934,nan,0.046235470417221744,nan,1.784742070012726,nan,0.0011884323477113089,0.24399813,0.028549776346023594,0.006939717,0.0018952842027314804,nan,0.046448808012064545,nan,1.809701491829141,nan,0.001283569638118414,0.33311352,0.03356984127312899,0.010344435
0.002371028328613777,nan,0.036205053597223015,nan,1.0016383665580568,nan,0.0010938350428394707,0.005429393,0.032704919516774164,0.000339887,0.0022202749157856617,nan,0.04672865625803492,nan,1.496088650443458,nan,0.0010949020711372474,0.049828425,0.028238592296838762,0.00216299,0.0019101806985813061,nan,0.048048751127706575,nan,1.6853590258729778,nan,0.001164578103144387,0.16557369,0.033769297470072554,0.0034150616,0.0021425093312947346,nan,0.04698705184439729,nan,1.8106212544454527,nan,0.0012141317728507732,0.24400757,0.029090518803734866,0.0069397073,0.002116289838616337,nan,0.04977488777034783,nan,1.832529923130226,nan,0.0013040714902869826,0.33324715,0.03418154852863933,0.010343487
0.0021497390242958708,nan,0.03470518762977528,nan,1.0086512220025594,nan,0.0010998301847139375,0.005429205,0.03384391257339823,0.0003398895,0.0025472540100703813,nan,0.04749388274171257,nan,1.527090199574429,nan,0.0011027421256959704,0.049826752,0.027944195360344433,0.0021632796,0.001961900724131348,nan,0.047129292658064516,nan,1.6966220374285643,nan,0.0011747155150099258,0.16545555,0.03339878879986437,0.0034137343,0.0021250214426046504,nan,0.04740374790105436,nan,1.8351247925477634,nan,0.001215699936429571,0.2440006,0.02949614718423358,0.006939561,0.0021325134331293934,nan,0.047720884701370134,nan,1.8977128365409694,nan,0.0013174263940059713,0.3332362,0.0347765483411162,0.010342867
0.0024451780972802742,nan,0.03516906244414193,nan,1.0311487734351041,nan,0.0011441526751566147,0.0054290304,0.034055666056727725,0.00033988644,0.0021724531355513527,nan,0.04795746831389676,nan,1.543551918601484,nan,0.0011267338448669763,0.049827963,0.02837516515781837,0.0021631655,0.0018515269970355024,nan,0.047989520783137,nan,1.7391351851235544,nan,0.0011885624652661915,0.16546823,0.0343085411154399,0.0034129145,0.0021629774172989918,nan,0.04786262722918764,nan,1.8595636464389307,nan,0.0012438230532820203,0.24401875,0.0298271370436331,0.006939489,0.0020810032251257714,nan,0.048021056539645154,nan,1.8904523572751455,nan,0.0013382787648588419,0.33358622,0.035193769099922584,0.010343291
0.002427563448935481,nan,0.03956572929995933,nan,1.0510319689887442,nan,0.0011409166701404111,0.0054288493,0.03403421308446143,0.0003398888,0.002274317685680996,nan,0.048659491685352156,nan,1.564728529974153,nan,0.0011271906735575092,0.049828585,0.02878029710347099,0.0021632412,0.0018670115177187006,nan,0.048498982899556196,nan,1.7515639091143385,nan,0.0012117084442870693,0.16546772,0.03391121612761968,0.0034136025,0.0022213923131182258,nan,0.04891237312861319,nan,1.8849455918617812,nan,0.0012617199274411958,0.24397925,0.03018971868524594,0.006939211,0.0021329251530447174,nan,0.04928265661333821,nan,1.9230132151195514,nan,0.0013513365061288433,0.33350873,0.03528667118766212,0.010341909
0.0022628528859266746,nan,0.039389700301191106,nan,1.0620818888502461,nan,0.0011737409347302413,0.00542867,0.034724391715800655,0.00033988844,0.0023361370614397203,nan,0.049059873761143534,nan,1.6012428385604704,nan,0.001153847989127306,0.049826153,0.02907141792987074,0.0021634374,0.0018780327547408108,nan,0.049115891140952175,nan,1.76660014214992,nan,0.0012268114734075165,0.16558272,0.03433616682887077,0.0034134267,0.0022792770854929193,nan,0.04953883345837572,nan,1.91030487927076,nan,0.0012752737267042644,0.24401015,0.03077584722944136,0.0069385446,0.0021266581199597566,nan,0.04952825577098078,nan,1.9404572832863778,nan,0.0013688186291339142,0.33348146,0.0357483274004023,0.0103413295
0.002283657022718606,nan,0.036653527885209765,nan,1.0641908911223124,nan,0.0011840757682719933,0.00542851,0.03492967544256576,0.00033988705,0.002283171201291095,nan,0.050028567385327606,nan,1.6042906850010954,nan,0.0011657650915772786,0.049827877,0.029577702927469675,0.0021630598,0.0019313495613168927,nan,0.05013126399966755,nan,1.7978879291331396,nan,0.0012212554320493447,0.16547635,0.0351780520984903,0.0034134395,0.0022403528240309764,nan,0.05028262191585132,nan,1.9400925670218254,nan,0.0012751240528388215,0.24398178,0.031142264130591815,0.0069384016,0.0021347032214647957,nan,0.050219687827796275,nan,1.9934605888390382,nan,0.0013817225155653434,0.33344427,0.036275752529036254,0.010341449
0.002250649764568412,nan,0.037865910571002005,nan,1.0761787094441908,nan,0.001219046980308901,0.0054283487,0.035720910931870874,0.00033989092,0.0022617858099485085,nan,0.050542605332364994,nan,1.614755330258049,nan,0.0011874873820093593,0.04982762,0.029853223172748196,0.0021632544,0.0019076653065692101,nan,0.05034099869829204,nan,1.8126351077142837,nan,0.0012535214017012288,0.16547894,0.035398352182736355,0.0034130646,0.00228685256542771,nan,0.05093511496005314,nan,1.9654908459966205,nan,0.001312581891127463,0.2439943,0.031573399730093245,0.0069374642,0.002136166000106771,nan,0.05098240498420117,nan,1.993360744007597,nan,0.0013980260380277675,0.33350027,0.036643719932596595,0.0103419535
0.002300385927082971,nan,0.03754864432682682,nan,1.0911573234313567,nan,0.0012180586954179619,0.0054281894,0.03657470732827538,0.00033988524,0.0023160884258270798,nan,0.05102344967058992,nan,1.638901925961753,nan,0.001192128375455338,0.04982697,0.030641080984579665,0.0021635536,0.0019583055530009524,nan,0.051369547426501024,nan,1.8512753906959136,nan,0.0012602955441356502,0.16548234,0.03595419111495306,0.0034137338,0.002278710208733433,nan,0.05159246629835772,nan,1.9903510858670674,nan,0.0013065418419760785,0.24402918,0.031917774244876844,0.006937154,0.0021358388201666197,nan,0.05159758899992865,nan,2.0144113931372494,nan,0.0014181609671463126,0.33373442,0.03724395010088171,0.010341889
0.002494589107144358,nan,0.04075236134397398,nan,1.1115999514170523,nan,0.0012185357797092624,0.0054280325,0.036181505185751514,0.00033988443,0.002473158042911174,nan,0.051970527500712446,nan,1.6587132384135788,nan,0.001207114939261893,0.049826484,0.030750997352879495,0.0021635876,0.0019794480100141037,nan,0.05162365633129541,nan,1.8535648865592,nan,0.001280107254844292,0.165485,0.03686224929988385,0.0034128916,0.0023201305711908,nan,0.05220825404560726,nan,2.0158015450163345,nan,0.0013271351444501696,0.2440316,0.032503046356474184,0.0069364714,0.002189158932971103,nan,0.0522778494000834,nan,2.056171480449848,nan,0.001441968970882174,0.33390865,0.037608837772027726,0.010340403
0.0025568655116616616,nan,0.042051598640890524,nan,1.1178215792668718,nan,0.0012588865299975234,0.0054278844,0.03699154371196138,0.00033989432,0.002359289768916954,nan,0.05258085822985907,nan,1.6859712262937268,nan,0.0012189902351237834,0.049825866,0.03129856321528288,0.002163275,0.0020333169041633872,nan,0.05216937448463536,nan,1.890005135559477,nan,0.0012936465554271958,0.16548796,0.03663107351333435,0.00341385,0.0023139406602630122,nan,0.052863445568696724,nan,2.041331927142372,nan,0.0013477947624134165,0.24404897,0.03275854143181017,0.006935607,0.0022004812214124416,nan,0.052909911867962886,nan,2.0910466266795993,nan,0.001452833998865182,0.3338119,0.03848393460003925,0.010340236
0.0023069862068431186,nan,0.038990261562035555,nan,1.14015242286093,nan,0.001282575920423759,0.005427745,0.036962558044719374,0.0003398865,0.0024869376685403817,nan,0.05282242454289059,nan,1.7397077875710758,nan,0.0012250202407095847,0.04982524,0.031549616013320965,0.0021632954,0.002033802416990511,nan,0.053920350228768905,nan,1.9030343894181507,nan,0.0013207226318606574,0.16549045,0.03714604212935747,0.003413662,0.002351171834161505,nan,0.05343073945758598,nan,2.065612004288206,nan,0.0013716358642892113,0.24407081,0.03333876242894413,0.006941297,0.0026407441385422965,nan,0.05512841388450137,nan,2.0881080325925723,nan,0.0014709722493010172,0.3337977,0.03845812668524949,0.010341507
0.0023689693999144118,nan,0.03963258902741862,nan,1.155785758530588,nan,0.0012767069452675058,0.005427604,0.037845660001039505,0.00033988588,0.002414050623940836,nan,0.053785553414906775,nan,1.7334675872698426,nan,0.0012414466217326532,0.049824815,0.03248151560214215,0.0021632395,0.002030074222711846,nan,0.05339220457078357,nan,1.9237359221193142,nan,0.0013275240155469093,0.16549298,0.038902340999006156,0.003413284,0.002520574245967769,nan,0.05413013024455203,nan,2.091281102105443,nan,0.001367652472141864,0.24409677,0.033614122899182676,0.0069422447,0.002180344713186579,nan,0.0543038002132172,nan,2.139795669287975,nan,0.0014870058921598163,0.33382565,0.03918107270396182,0.010340504
0.0024118082644417884,nan,0.039835592741811914,nan,1.1618225116981193,nan,0.0012877921694224436,0.005427459,0.038542306913794684,0.00033988903,0.002736756918519469,nan,0.052962054811151967,nan,1.7842579287576623,nan,0.0012580070958605834,0.049824167,0.032750514028261284,0.002162985,0.0020176543586421757,nan,0.054094664855594075,nan,1.9538717035570048,nan,0.0013440443102736026,0.1654952,0.03863400052900293,0.0034130348,0.002409825739783368,nan,0.05492615448477279,nan,2.116350945999979,nan,0.0013965723498757662,0.2440783,0.034010789313885785,0.0069421055,0.0022836794298408286,nan,0.05557899221312255,nan,2.1777765212879916,nan,0.0014972562884213402,0.3338933,0.03989759023035211,0.010340655
0.002500737541621285,nan,0.04301677445515192,nan,1.1773189495517207,nan,0.0013152718962935199,0.0054273303,0.038303132102425606,0.00033988696,0.0024561171085640257,nan,0.05505889618902334,nan,1.7689167171151243,nan,0.0012730210856867156,0.049823556,0.03313442611667727,0.0021630486,0.002370025892908286,nan,0.056318706300641806,nan,1.9696008072766875,nan,0.0013677931562831092,0.16549763,0.039117844111751766,0.0034132653,0.0024013138599028546,nan,0.055255292400917304,nan,2.1414273152892878,nan,0.0014074503254211908,0.24407834,0.03435045681627733,0.0069353087,0.002290977986995131,nan,0.05691768415771159,nan,2.176381187979132,nan,0.00151075988399264,0.33385623,0.040349495839992804,0.010339638
0.0027080670014090306,nan,0.04396011917186635,nan,1.2150030384073034,nan,0.0013151490299995723,0.0054272083,0.03904702189777579,0.00033988903,0.002718522726957287,nan,0.053391774943364514,nan,1.8240121435540328,nan,0.0012740899839804374,0.049822938,0.03343175224228097,0.0021632935,0.0020520076943960574,nan,0.05596425132825971,nan,1.996339259286677,nan,0.001379573741578497,0.16551527,0.03963627452862316,0.0034141208,0.0024284787938397908,nan,0.05618036889936775,nan,2.166739006842753,nan,0.0014099028865540667,0.2440976,0.03480227378396584,0.0069352123,0.0024123493156262806,nan,0.05683934218749138,nan,2.198732315679081,nan,0.0015356104361292507,0.33398095,0.041246241184749774,0.010338592
0.0025065187226781358,nan,0.041841370702189,nan,1.202129230402144,nan,0.0013443688941520773,0.005427081,0.0394226578679601,0.0003398886,0.0026473187685145867,nan,0.05456300940131769,nan,1.8455331018360863,nan,0.00129356555958345,0.04982332,0.033340543269046716,0.002162869,0.002241555701475591,nan,0.05645377654582262,nan,2.0147981888647855,nan,0.001380718217680364,0.16550148,0.0392604010728454,0.0034137934,0.002461638437151643,nan,0.05668854942944433,nan,2.1920598809873417,nan,0.001437882802981351,0.24409457,0.03521260275738314,0.0069350353,0.0023498625373135186,nan,0.058175906999635374,nan,2.216102445132232,nan,0.001553788855289375,0.33396414,0.041347899259666775,0.010338521
0.0026661326925802443,nan,0.042812827442373545,nan,1.2274229681185846,nan,0.0013497177619886185,0.005426954,0.040230020970505265,0.00033988504,0.002522748109851299,nan,0.05688250131539202,nan,1.827725993851865,nan,0.0013121860980089487,0.04982283,0.03365793331426435,0.002163293,0.002141845035699329,nan,0.056557543317986916,nan,2.0403953305878013,nan,0.0013971371245570482,0.16549727,0.04017954694073913,0.0034130488,0.002485435790149495,nan,0.057545234231344826,nan,2.2171516284246797,nan,0.0014544363182503728,0.24416514,0.035594771270241056,0.006934705,0.002385766471603087,nan,0.058064122155441766,nan,2.268385133157218,nan,0.0015639010501326993,0.33407143,0.04170998465602419,0.01033883
0.0024992213443121207,nan,0.04214089695929683,nan,1.2269421517350045,nan,0.0013410386655845548,0.005426841,0.04007255042836603,0.00033988897,0.0025086873671638647,nan,0.05771158372683983,nan,1.8466714134473088,nan,0.001330106815572695,0.04982258,0.03418437033126663,0.0021630288,0.002090232995771138,nan,0.058235017885453995,nan,2.0722713311468914,nan,0.0014244815387064592,0.16550489,0.040586887813904994,0.0034129221,0.0024587445215521644,nan,0.05754265630052292,nan,2.242157480696083,nan,0.0014677592509792054,0.24418963,0.035933882886144734,0.006932944,0.002398054171519886,nan,0.058388466572588574,nan,2.2960486765618304,nan,0.0015863663809972683,0.33402133,0.041899052910905864,0.010339524
0.0025916177559910077,nan,0.04346703845575185,nan,1.257143279437774,nan,0.001339280515277226,0.0054267314,0.0415938587859273,0.00033989,0.002665032325811418,nan,0.05680795779917389,nan,1.9099217935997461,nan,0.0013303034797344092,0.049822263,0.034641021558283164,0.002163322,0.0020864552715128023,nan,0.05816645518810089,nan,2.0952564900175537,nan,0.0014335366861362544,0.16550626,0.04106702584207856,0.0034131822,0.0025495679746381935,nan,0.05832607824455149,nan,2.267153154726007,nan,0.0014830792026062096,0.2441908,0.03640968718266647,0.0069334456,0.0025322056072764098,nan,0.06023113787107702,nan,2.3217760344102447,nan,0.0015947754032843346,0.334194,0.0430427885996843,0.0103379
0.002635817622898945,nan,0.046944425484564685,nan,1.2710244723961555,nan,0.0013237476105901545,0.005426617,0.041442663884455604,0.00033988876,0.0026831043870853524,nan,0.05856506383113031,nan,1.8883836536801286,nan,0.0013523352781443722,0.049822073,0.03513707254314795,0.0021636297,0.002170497585320845,nan,0.05870509904343635,nan,2.116381918828535,nan,0.001449037706013769,0.16550809,0.04166262532983507,0.0034134772,0.0025638999585394884,nan,0.05941382221312129,nan,2.2921463479786843,nan,0.001487341476288358,0.2442045,0.03676999497027801,0.006932505,0.0025351978103364155,nan,0.060707218258175995,nan,2.341888779707785,nan,0.0016078352339931631,0.33429065,0.04301721976870405,0.010337479
0.0026285223900673117,nan,0.04386658440177728,nan,1.2966144815852334,nan,0.0014112450095625328,0.005426504,0.041757706883696045,0.00033988518,0.0026270914742989203,nan,0.058692251140850464,nan,1.9283114695655448,nan,0.0013621239049825817,0.049821764,0.035307176088515135,0.002163047,0.0022618062029193557,nan,0.06015348578803242,nan,2.1581037163934007,nan,0.0014542527888469132,0.16550803,0.04178678832914946,0.0034142768,0.0025616880286751047,nan,0.05954337595695896,nan,2.317943178300214,nan,0.0014987780992939538,0.24426551,0.03728148582823841,0.0069330432,0.0024473384801032287,nan,0.060633204874050405,nan,2.3736315722677057,nan,0.0016274490431450043,0.33461767,0.04398226151575468,0.010337323
0.002674775330150234,nan,0.04595409635387893,nan,1.2995459651241876,nan,0.0013748952694337018,0.005426403,0.04203031979933647,0.00033988987,0.0027845551399514083,nan,0.060142697086225126,nan,1.9600044874407883,nan,0.001377372661139816,0.049821414,0.03559807771650542,0.0021630952,0.002158346034287076,nan,0.0598545272003061,nan,2.1615759232414087,nan,0.001484517167987568,0.1655124,0.042323595757729246,0.0034138556,0.0025650814719431632,nan,0.06042759448589225,nan,2.3432206594318683,nan,0.001531089059160357,0.24422514,0.03761458298623828,0.0069317445,0.0025350098343499537,nan,0.060775307170115415,nan,2.3862916833188916,nan,0.0016449968531129084,0.3344896,0.04408300717228225,0.01033719
0.0026456449470216676,nan,0.047652900955706304,nan,1.3220954145737258,nan,0.0014058184287111673,0.005426302,0.04287142082882513,0.0003398874,0.002622928949837972,nan,0.060188874442662514,nan,1.9514651264263583,nan,0.0013946675635940794,0.04982116,0.03603705331417067,0.0021631483,0.002181638141462047,nan,0.06095285055593454,nan,2.2279724078585526,nan,0.001488320155135755,0.16553503,0.04305340658507443,0.0034134581,0.0026366449656364107,nan,0.061245799541939046,nan,2.3677575227172514,nan,0.0015380512914520555,0.24423446,0.03805492448653759,0.0069314213,0.0025102641955683275,nan,0.06264888864243404,nan,2.419137696851976,nan,0.0016640693176970152,0.33452472,0.04443270241442536,0.010336451
0.0027574308514262415,nan,0.046027399714304404,nan,1.3421563010030826,nan,0.001383242927425142,0.0054262034,0.043279258572563,0.00033988437,0.002840880454418116,nan,0.0603606653848796,nan,1.9837365029712342,nan,0.001404328907291139,0.049820926,0.03692371890314722,0.002163438,0.0023586307171665666,nan,0.06328365958428808,nan,2.242552367853932,nan,0.0014976670192554593,0.16555136,0.043837408644945494,0.0034131638,0.0026700254742588318,nan,0.06179516299993598,nan,2.393166757853968,nan,0.0015497334271203727,0.24424985,0.03841650445413376,0.0069309627,0.0025144520899214383,nan,0.06259625550093395,nan,2.4764861852496063,nan,0.0016651151125552132,0.33443868,0.045344043857351475,0.010334998
0.0026891515039772326,nan,0.04607229468445959,nan,1.3373675725389538,nan,0.0014241154565409358,0.005426102,0.04366510645652722,0.00033989,0.002678597032624696,nan,0.06227334049929466,nan,1.9906610355745735,nan,0.0014177070427353361,0.049820736,0.03689198479821373,0.0021630125,0.0025136424157036733,nan,0.06418494574193444,nan,2.2390124093009427,nan,0.001519032297722463,0.16555709,0.043692535557784136,0.0034138425,0.002659064897036712,nan,0.06254745907083686,nan,2.4185805998443226,nan,0.0015697851449949667,0.24426955,0.03891059328535838,0.006930726,0.0024800585384946315,nan,0.06302207874167444,nan,2.473463528856103,nan,0.0016902510248723306,0.3345041,0.04550539938500151,0.010337025
0.002857735400320962,nan,0.049297415368658094,nan,1.3621272531537605,nan,0.001409530553168484,0.0054260143,0.04411499788818348,0.00033988975,0.0027414039615541695,nan,0.06237427408341318,nan,2.0526981477160007,nan,0.001440608698525466,0.04982042,0.03734473075684426,0.0021632598,0.0022598783427383753,nan,0.06289403083168768,nan,2.2535645371535793,nan,0.0015402755436953156,0.1655568,0.0440353267543417,0.0034132362,0.002691078908309074,nan,0.06310946308741612,nan,2.443527270989892,nan,0.0015757435405726677,0.24471766,0.03928007680390562,0.006929869,0.002639363683992997,nan,0.06330029684385019,nan,2.5109131501521915,nan,0.0017106929582410624,0.33444276,0.045516965659667875,0.0103348
0.0027795039656172906,nan,0.04894117794132658,nan,1.3704534979936267,nan,0.0014884057718695008,0.005425928,0.044243757257104985,0.00033988743,0.002767111398445974,nan,0.059579790970643184,nan,2.0417308604477773,nan,0.0014489341922869373,0.049820144,0.03841382754201601,0.0021635566,0.0022269436617248827,nan,0.06328739791310259,nan,2.2762557867182687,nan,0.0015496915548740486,0.1655517,0.0444300428731367,0.00341356,0.0026958120812196284,nan,0.0635882773153883,nan,2.468645736558496,nan,0.0015975415477130028,0.2442732,0.03963833778897034,0.006929517,0.0025263262585005055,nan,0.06392162785632535,nan,2.518543435859361,nan,0.0017238124244447265,0.33457607,0.046261923485768165,0.010334863
0.002732923074093248,nan,0.047197424843242124,nan,1.3796437411302966,nan,0.0014998204587360045,0.005425838,0.04476089211613206,0.00033988865,0.0029158662701956927,nan,0.06341384028450453,nan,2.0991882908357575,nan,0.001452319837424771,0.049819935,0.03881425807319049,0.0021633373,0.0022678005485795437,nan,0.06388018315524926,nan,2.3134902626874725,nan,0.001560144512431829,0.16555084,0.045295112016278186,0.0034139133,0.002742575881004866,nan,0.06418491877183052,nan,2.493958655678268,nan,0.0016125548538485808,0.24428804,0.04005748822819442,0.006929009,0.0026553271398214355,nan,0.06538077589523579,nan,2.5552752140044634,nan,0.0017460322519930612,0.33451754,0.047273653000593184,0.010334763
0.002719131699996069,nan,0.04708178707431736,nan,1.384696356835775,nan,0.0015060705428976298,0.005425747,0.04553194165595674,0.00033988673,0.0028915471556995595,nan,0.06330301019895289,nan,2.0888397839652106,nan,0.0014759651655663869,0.0498196,0.038308448758574996,0.0021629871,0.0023355496458576197,nan,0.06499082508629986,nan,2.3419311534047926,nan,0.0015733757545739145,0.16554987,0.048249153142595404,0.0034133818,0.0027676996828189917,nan,0.06511626733200891,nan,2.5194158071618795,nan,0.001622199369162055,0.24429855,0.040535390787824456,0.0069290404,0.0027157788013573735,nan,0.06571680151391775,nan,2.5474954499763305,nan,0.0017419027201665033,0.33462653,0.047114980714728256,0.01033505


==> data/perf_refl_2d.txt <==
t_image_1,e_image_1,t_gd_1,e_gd_1,t_l-bfgs_1,e_l-bfgs_1,t_malbani_1,e_malbani_1,t_ours_1,e_ours_1,t_ours-64_1,e_ours-64_1,t_image_2,e_image_2,t_gd_2,e_gd_2,t_l-bfgs_2,e_l-bfgs_2,t_malbani_2,e_malbani_2,t_ours_2,e_ours_2,t_ours-64_2,e_ours-64_2,t_image_3,e_image_3,t_gd_3,e_gd_3,t_l-bfgs_3,e_l-bfgs_3,t_malbani_3,e_malbani_3,t_ours_3,e_ours_3,t_ours-64_3,e_ours-64_3,t_image_4,e_image_4,t_gd_4,e_gd_4,t_l-bfgs_4,e_l-bfgs_4,t_malbani_4,e_malbani_4,t_ours_4,e_ours_4,t_ours-64_4,e_ours-64_4,t_image_5,e_image_5,t_gd_5,e_gd_5,t_l-bfgs_5,e_l-bfgs_5,t_malbani_5,e_malbani_5,t_ours_5,e_ours_5,t_ours-64_5,e_ours-64_5
0.00046525760755009417,3.7695575,0.0005442262432937111,0.36750677,0.0007961216231342405,0.18450987,0.001237138470851018,0.0684176,0.00040330777995820554,1.5662345,0.0008154990111278104,1.5662345,0.0005035377104234482,6.641333,0.0005489484274294228,0.8257898,0.0007844321254607556,0.55001676,0.0017294416439752758,0.24904166,0.0003984196378649878,3.1676183,0.0005029412321580042,3.1676183,0.0005189175128471106,13.343045,0.0005615131372718939,1.374226,0.0007644059002964891,1.0191883,0.0020269463773417685,0.48920223,0.00039325546714410716,4.924077,0.0007797015574594428,4.924077,0.0005314286866923794,24.442947,0.0005607737586999844,1.9231476,0.0007837020285494093,1.5173854,0.002134093559912539,0.8578082,0.0003961947888767879,6.4989414,0.0005098007142743362,6.4989414,0.0005487320497133103,38.90614,0.0005768697052761647,2.4525764,0.0008024796253136759,1.9973525,0.002341359161738572,1.2511417,0.00039894264515688907,8.286954,0.0005587107109770711,8.286954
0.00046015549715541836,3.7695575,0.0005680771988450683,0.20732689,0.001053979997722698,0.04190364,0.0019523563101122687,0.024938509,0.0004161519976998014,0.27968788,0.001206270733715168,0.234385,0.0004989218705533338,6.641333,0.0005698331452606778,0.5810311,0.0010827298377407714,0.33855593,0.002945424685687093,0.1474211,0.0004223469891252795,1.5240401,0.0009331435608577781,1.5155154,0.0005112617467197457,13.343045,0.0005830845907164205,1.0310831,0.0010812126344202885,0.7765655,0.003413725097031732,0.3875853,0.00041945573900427135,2.8089666,0.0011703835162833068,2.822437,0.0005316242551364536,24.442947,0.0005847803406982816,1.5210813,0.0011155177600282644,1.2577269,0.0037239414614824847,0.9253961,0.00042034088886742086,3.9517071,0.0009811202151135407,3.9781764,0.0005483878255555673,38.90614,0.0005992709168598855,1.985763,0.0011582083598644076,1.7191945,0.004035382526926696,1.6413988,0.00041859990000791316,5.1752954,0.001174797352985479,5.204057
0.00044837009199961487,3.7695575,0.000587873617702696,0.19844791,0.001491473840566219,0.0146850785,0.0026462873833120936,0.0090375105,0.0004217010245525411,0.12618865,0.0015589709318342751,0.06187547,0.0004920777164432885,6.641333,0.0006096273103030398,0.8525217,0.001498789923282207,0.22574015,0.004114418608701921,0.0774576,0.00042407477643739965,0.7615357,0.0014458543098964064,0.74373806,0.0005146843218410919,13.343045,0.0005950892736935722,1.527614,0.001435718713145304,0.5973316,0.004906629888241046,0.27697366,0.00041706383712257126,1.8343253,0.001513838390137867,1.8722535,0.0005329221233259887,24.442947,0.0005999354814245765,2.3101373,0.0014518446527155382,1.0582578,0.005316734093108348,0.75734353,0.00042101785360968536,2.84291,0.0015017312087085364,2.9183931,0.0005443664836930111,38.90614,0.0006386574058726963,3.099809,0.0014861110691480072,1.5255882,0.005730700631393119,1.4033345,0.0004211442155563938,3.8468874,0.001735710320013043,3.9739048
0.00044961727483730236,3.7695575,0.0005983199409841161,0.14168404,0.0019661845000726835,0.004810496,0.003302834701524781,0.004546492,0.00042040622914542574,0.046599522,0.00193932174838015,0.009449456,0.0004950370917296303,6.641333,0.0006207198295742273,0.72156316,0.001888427433574439,0.15180075,0.005295328154295151,0.061803263,0.00041632134272783465,0.45854652,0.0019143145628705888,0.42867613,0.0005115221869699391,13.343045,0.0006203515584181461,1.4787474,0.001866792717732356,0.46602675,0.006318302093007203,0.25753027,0.00041459872972752365,1.1992826,0.001982251825642639,1.2333231,0.0005199084508764957,24.442947,0.0006334200204416577,2.2244751,0.0019199197989821968,0.8998445,0.006869060288549268,0.6899886,0.00042037473830194876,2.08794,0.001989814465632662,2.1570425,0.0005436661723901385,38.90614,0.0006671624382891294,2.8746123,0.00188992019277066,1.3624935,0.007465962944219687,1.7124078,0.00041190525601684516,2.9192047,0.002283226325609056,3.0534582
0.00046160987370447924,3.7695575,0.0006241623175696337,0.16509777,0.0024740230270461844,0.0014415439,0.003993799935560673,0.0018451698,0.0004149131628551654,0.025563352,0.002426635871441769,0.0017834154,0.0004922458026059238,6.641333,0.0006401732697184862,1.066865,0.0023596092859017,0.10541342,0.0064983334357384594,0.04832333,0.0004213068999649425,0.30855983,0.0023457383815132615,0.2466325,0.0005052470555695305,13.343045,0.0006601461958239919,2.1264727,0.0022906138628189057,0.38156533,0.007691564094275237,0.22332866,0.0004094228776770511,0.81680083,0.0024691089957819454,0.81214565,0.0005269220794185197,24.442947,0.0006558938598692683,3.1333492,0.0024548309041918922,0.7975982,0.008445111598619924,0.6159267,0.00041226275982002595,1.5517402,0.00243723501135329,1.6039151,0.0005533751592904861,38.90614,0.0006939865495743495,4.111708,0.0024003547170598593,1.2475333,0.009147577834415383,1.6250322,0.000416119958307328,2.2777503,0.0027690493729564227,2.4079049
0.00046399965717656803,3.7695575,0.0006668043397200692,0.114386246,0.002968799083027989,0.00041345847,0.004652056127088145,0.0005537713,0.00042126677055577083,0.018322816,0.00297487924989712,0.00063659466,0.0005099823746963271,6.641333,0.000662059841710808,0.8943926,0.00275106490124017,0.07565258,0.007652946714411623,0.04379001,0.00042405347615879563,0.21811186,0.002766764827039359,0.1350918,0.0005173783710259678,13.343045,0.0006969471400038207,1.8298616,0.0028080389156405414,0.32702884,0.00912096173003582,0.21926704,0.0004114703350268038,0.6068242,0.002962796420324594,0.55706173,0.0005323750602713387,24.442947,0.0006977794916934466,2.724407,0.0030390576301475188,0.72325957,0.009999006647184226,0.5811404,0.00042421391099092684,1.1746198,0.0028761733626015483,1.1966338,0.0005415855562813314,38.90614,0.0007171277001533392,3.560296,0.002879684125572177,1.1595178,0.010844965661277196,1.600229,0.0004204632777088721,1.8126962,0.003274822255895872,1.9100435
0.00046733928897551126,3.7695575,0.0006899718807045636,0.15478048,0.0034362858713471466,0.00010870091,0.0053612332998974515,0.00061240146,0.000418776688282378,0.014053186,0.0034731069928966465,0.00051702315,0.0004980003134447284,6.641333,0.0007073857262896905,1.1856009,0.003261578671434628,0.057434123,0.008853715072951412,0.03613685,0.00040990856444529655,0.17278086,0.0031467574472273034,0.07329903,0.0005065061938450006,13.343045,0.0007179713505819173,2.340011,0.003313315947140966,0.28738952,0.010483977792651525,0.20298259,0.00040756450640037656,0.47860098,0.00345112510457901,0.3845819,0.0005320387974248401,24.442947,0.0007223268578361188,3.4257038,0.0035800463613122704,0.67200714,0.011552368921360799,0.52719146,0.00041424524273523793,0.9390962,0.003292463351473478,0.91652495,0.0005358613994238632,38.90614,0.0007532745982919421,4.495447,0.003398454595756318,1.0910655,0.01252650361724331,1.5541552,0.00042091877213014026,1.4653381,0.0037751675402146897,1.5129508
0.00045498303769688517,3.7695575,0.0007057063375666206,0.12114184,0.003875697258294427,2.6309222e-05,0.006010557238644521,0.00018340895,0.0004115916018573833,0.012853695,0.003924999841422375,0.00041380426,0.000494657469880102,6.641333,0.0007211001530189866,1.0038679,0.003779842406012384,0.048073232,0.010007361129724553,0.035875197,0.0004217521365831739,0.14644893,0.003574383464375777,0.043514527,0.0005092966778403414,13.343045,0.0007602840416865156,1.9805735,0.0037880609141263577,0.25820634,0.011886214557203597,0.20186879,0.0004147139948327094,0.40531972,0.003917502314018618,0.27182093,0.000529316559849706,24.442947,0.0007469900400111718,2.9212515,0.004059972572805626,0.63238865,0.013105661730348533,0.5180657,0.0004238972479943186,0.78961796,0.003706547328370756,0.7186868,0.0005460761509769197,38.90614,0.0007740855118359572,3.805473,0.0038367157113472264,1.0379769,0.014276458680230591,1.540788,0.00042176604688367144,1.2249013,0.004237952332810632,1.2225299
0.00046219969595715936,3.7695575,0.0007401850338459813,0.16988142,0.004331706248257043,7.4417794e-06,0.006706314090073906,0.00011958696,0.0004176465491265324,0.01257625,0.004433700861242998,0.0003603605,0.0004950700538465753,6.641333,0.0007379201295885391,1.2606575,0.004418004592880607,0.042761866,0.011195279666821338,0.031755324,0.00041765791299154184,0.13991083,0.003967607295573024,0.028564587,0.0005093862111181286,13.343045,0.0007717595861759036,2.436485,0.004253372325828032,0.23600294,0.013265989522749027,0.19244105,0.0004144825170515105,0.35937166,0.0044009494801451055,0.1951974,0.0005301641941436433,24.442947,0.0007618983484072877,3.5244021,0.004542817336873018,0.6015884,0.01467222648855698,0.4982316,0.00040701330085617625,0.6938515,0.004099491187371314,0.5678538,0.0005482680731552786,38.90614,0.0008036782402611736,4.6100564,0.004314526974589431,0.9929946,0.01595536867006948,1.5104364,0.00041905583770546526,1.057534,0.004711430328731824,0.98649216
0.0004577245284204504,3.7695575,0.00074903335543682,0.12804163,0.004810597617179155,3.0735298e-06,0.007321634467225522,9.444566e-05,0.00041834013671281615,0.012361477,0.004935989603067616,0.00034781647,0.0004910227661353669,6.641333,0.0007707702462960567,1.0514449,0.005025386456899079,0.03911295,0.012362744772773503,0.032251295,0.0004178338101233489,0.13376193,0.0043670758827855545,0.02067801,0.000510638574121653,13.343045,0.0008013943428439753,2.0508428,0.004670063459780068,0.2187868,0.014695874134610806,0.19426057,0.00041866665657809267,0.3332138,0.004868984063089427,0.14265385,0.0005249954512608903,24.442947,0.0007728913053038662,3.0113175,0.005098580549737173,0.5738304,0.016212370855833536,0.49449837,0.00041903819486365787,0.62202567,0.00449591953390544,0.43985337,0.0005464478010211939,38.90614,0.0008320977665550475,3.9138038,0.004783367645494374,0.9532454,0.017627434304117093,1.504173,0.0004146505321342764,0.93757194,0.005179559279931709,0.8013714
0.00045612832483103765,3.7695575,0.0007733095909934491,0.18274039,0.005230484081299177,7.1794364e-07,0.008011487445661,8.552433e-05,0.0004260388739972509,0.012004983,0.0053879053100744,0.00034095856,0.0004918018187163398,6.641333,0.0007918357401421027,1.279253,0.005675450867108469,0.036270637,0.013569350082460524,0.030517468,0.0004242689294374681,0.13129611,0.0047456281457562005,0.014886866,0.0005104882949796904,13.343045,0.0008189444485719183,2.4555502,0.00511794402862766,0.2035554,0.016048749219958802,0.18876182,0.0004076846104580909,0.31788155,0.005290526440034487,0.10464182,0.0005279264541376116,24.442947,0.0008051315699870299,3.5495756,0.005628887164306694,0.5448728,0.01779297072124401,0.48281533,0.0004189785035892523,0.56859064,0.004954493758601269,0.34236196,0.0005384539399695184,38.90614,0.0008582912656046184,4.6299357,0.0053023640700017236,0.91342705,0.019378181931595986,1.4872845,0.0004157631097062092,0.842026,0.005671689314268795,0.6529767
0.00046483654671880813,3.7695575,0.0007962915176924851,0.146607,0.0056815835728775705,4.6483848e-07,0.008665898062754421,7.8844896e-05,0.00041843912983313203,0.011879329,0.005830361194343173,0.00034005256,0.0004866183146867635,6.641333,0.0008084923991700634,1.0990269,0.006315693525331361,0.033266924,0.014728373209945857,0.030661149,0.0004240653918823227,0.13032469,0.005126059493049979,0.010686177,0.0005027876085701531,13.343045,0.0008473849228383707,2.0936232,0.005586870748749269,0.19009553,0.017471707602630233,0.18856446,0.0004233807508634137,0.31684443,0.005778010765955384,0.07569959,0.0005218875149896901,24.442947,0.0008140126561380124,3.0602536,0.006026992699730076,0.51458204,0.01932354342558288,0.48094663,0.0004218889738632632,0.5352198,0.005341865950031206,0.26547673,0.0005430310264096729,38.90614,0.000881784801138565,3.9721024,0.005775808788603171,0.87486696,0.02115407924699996,1.4850951,0.00042288452957291156,0.77687234,0.006121600960115237,0.52900016
0.0004583968750001597,3.7695575,0.0008255180249855454,0.19746515,0.006177628833102062,5.8767205e-07,0.009323039215357442,7.540198e-05,0.00042633613345346283,0.011886754,0.006283244661421382,0.0003399186,0.0005013342500065586,6.641333,0.000836329009716532,1.2981848,0.006927936248747366,0.031321,0.01589704996423929,0.029346047,0.00042138915741816166,0.1296921,0.005471057062968612,0.008039068,0.0005054318211706622,13.343045,0.0008747184527372676,2.4651954,0.0062007182159660645,0.17542136,0.01894159639004751,0.18516073,0.0004172373011408906,0.31058675,0.006214586767268234,0.05565832,0.0005279790450087083,24.442947,0.0008386215911679236,3.5581472,0.006523335728727813,0.48759547,0.020837577715116955,0.47428158,0.00042867875029332936,0.5138581,0.00573342159007942,0.20422752,0.0005455559005661468,38.90614,0.0009123357190151832,4.637704,0.0061874255070662396,0.83494806,0.022715841714359288,1.4747554,0.0004298398728548948,0.7308677,0.006620545487052628,0.432041
0.00045941454044077547,3.7695575,0.0008374669114294063,0.16219586,0.006613992815670956,4.3614693e-07,0.010016752753207193,7.486117e-05,0.00042576455670808043,0.011817313,0.006753566432910572,0.00033991798,0.0004966138077267845,6.641333,0.0008622989216985714,1.1110225,0.007543708569968917,0.029292928,0.017060146400139534,0.02943894,0.0004265668861501451,0.12979545,0.005854496060138834,0.006612707,0.0005007589585646721,13.343045,0.000912077284451308,2.1118143,0.006810117311376546,0.16229108,0.020305317229524784,0.18506178,0.00042512285644521135,0.30609483,0.006665142904468147,0.040020302,0.0005230407661625318,24.442947,0.0008686874065481658,3.0865645,0.007051825998517286,0.46001717,0.02238315724202299,0.47404012,0.0004249757705755266,0.49937448,0.00613394752111552,0.15639816,0.0005490839875669085,38.90614,0.0009409925981225179,4.011452,0.0067344046568697585,0.795948,0.02432914394220071,1.4720637,0.0004259458762327475,0.69729745,0.007082336672881086,0.35317963
0.00045521193370223046,3.7695575,0.0008727787993016786,0.20208202,0.007086961299812953,6.9229924e-07,0.01068208995574553,7.464364e-05,0.00042002079685750815,0.011781,0.007209527671470173,0.000339909,0.0004939126848642315,6.641333,0.0008763450868594062,1.3104718,0.008168575327311243,0.027213011,0.018195030293094792,0.028526027,0.00042328711898465243,0.12961347,0.006232368254235813,0.005880057,0.0005062194817167308,13.343045,0.0009378055308313508,2.4729426,0.007537942517249445,0.15205762,0.021756330629744167,0.18246414,0.0004292074582938637,0.30331728,0.007113284174286361,0.028598238,0.0005321619234413706,24.442947,0.0008831924258764568,3.5553308,0.007548595598699259,0.43395168,0.023946899341951523,0.46936288,0.00043160901172086593,0.4959329,0.006566967435646802,0.12162553,0.0005412005972549585,38.90614,0.0009730895478611013,4.6318626,0.007211848992987403,0.75704396,0.026085375241070456,1.4635878,0.00043712306426771516,0.67519766,0.007533014211637367,0.2869067
0.00045153885073627215,3.7695575,0.0008921267191347267,0.16888212,0.0075621963601692445,4.3384088e-07,0.011362288004352844,7.441326e-05,0.0004261654005552243,0.011789638,0.00764204253126601,0.0003399465,0.0004841445200145245,6.641333,0.0008961475820147565,1.1317129,0.00881153064114707,0.025435485,0.01936996867597502,0.028522976,0.00042980699828227187,0.12886459,0.0066126874524966945,0.005120924,0.000498662565019913,13.343045,0.000977711713723173,2.1279454,0.008140042782927464,0.1409284,0.023320320659383602,0.18214549,0.0004345130600101714,0.30255753,0.007679282860564333,0.021895822,0.000521327395274836,24.442947,0.0009364303010349561,3.1078072,0.008139366832994191,0.41181698,0.02548952847386577,0.469264,0.0004348394154304905,0.48911953,0.006979988657071122,0.09614072,0.0005443148938606361,38.90614,0.0010050213341434885,4.0335383,0.00762973536121925,0.7236443,0.027634835885172442,1.4591917,0.00043061568689466053,0.6668589,0.007983898252714425,0.2331746
0.0004572808025737426,3.7695575,0.000922353549710741,0.20490098,0.008015114855786253,4.2903815e-07,0.01201178036131231,7.416396e-05,0.0004360599549919633,0.01176638,0.008142789767423112,0.0003399136,0.0004923029205529019,6.641333,0.000933503997977823,1.3156049,0.009414079199777917,0.023624048,0.020489559942922952,0.027918642,0.00042849220857689424,0.1288494,0.00700064951121541,0.004503342,0.0005042400551527473,13.343045,0.0009881087825633586,2.4685466,0.008796992007077538,0.12902668,0.02473010220065979,0.18074077,0.00042474650744614857,0.3026077,0.008137477932697429,0.017188193,0.0005258290098614192,24.442947,0.0009421916726943372,3.5526505,0.008684966611409826,0.38830733,0.027027137442824565,0.4662102,0.00042529855799927776,0.48869714,0.007372198057128116,0.07697443,0.0005414263423299416,38.90614,0.0010192256544250995,4.6261396,0.008202385371550918,0.6895728,0.02932680782895269,1.4491192,0.0004288053788976477,0.65637225,0.008439522407383524,0.19099616
0.0004559328508330509,3.7695575,0.0009317672721642469,0.17519754,0.008481087727039786,4.2698315e-07,0.012642247230147145,7.39384e-05,0.0004475489938465346,0.011761116,0.008560134682837608,0.00033993003,0.0004939512648686235,6.641333,0.0009550393327372148,1.1384894,0.010084043972892686,0.021503251,0.021898449669658603,0.027919497,0.0004307712775688352,0.12868659,0.007452318769979424,0.004319829,0.0005067174908472225,13.343045,0.0010313988502603025,2.1383448,0.009385741307300383,0.12154971,0.0261381790008662,0.18089066,0.000425884033154164,0.30385646,0.008609017744227978,0.014548255,0.0005257530194441122,24.442947,0.0009778847440112648,3.1168013,0.009282227128444771,0.36663917,0.028535968988269038,0.46638864,0.0004298641869765041,0.48832828,0.0076975561144562174,0.061217133,0.0005423528551556436,38.90614,0.0010415421428458234,4.0508785,0.008615967221391786,0.6566751,0.03131203327294705,1.4423501,0.0004404164815787226,0.6434192,0.00888199512564045,0.1577749
0.0004535448188461097,3.7695575,0.0009708418608643114,0.21073757,0.008916487739853828,4.281285e-07,0.0133594264457601,7.388343e-05,0.00043782343386140253,0.0117549775,0.009053667710062914,0.00033992514,0.0004972746101806739,6.641333,0.0009801420745539611,1.3167918,0.010700706595754518,0.020415155,0.023067307986119497,0.027703002,0.0004274551806904908,0.12898728,0.007809176734216245,0.0040498856,0.0005025107417189117,13.343045,0.0010461755824009223,2.4662108,0.010005547802595953,0.11398871,0.027625687127666814,0.18113187,0.0004286093968631966,0.30385774,0.009046210157019752,0.0121588735,0.0005270738528509225,24.442947,0.0010001878751042697,3.5495348,0.0098213600156097,0.343929,0.030131295526267164,0.4641878,0.0004352453125674011,0.49233174,0.008136272431584076,0.049570337,0.0005436625121593741,38.90614,0.001085446862453994,4.620756,0.009051543779704452,0.62374157,0.03337856087268197,nan,0.00043256007316189686,0.6378269,0.009381431818474084,0.13006906
0.0004469304773956537,3.7695575,0.0009875587851108452,0.18303138,0.009400053995694699,4.2937313e-07,0.014042286447116307,7.388343e-05,0.00043200428599292145,0.011751514,0.009421582490239026,0.0003398947,0.0004935718999976026,6.641333,0.000996380205997931,1.1459988,0.011312490635651295,0.019503055,0.02429560142835336,0.027822943,0.00042892112597889666,0.12913282,0.008235852504315386,0.003805702,0.0005027817136641326,13.343045,0.0010563704628563885,2.1435587,0.0106259321512854,0.10695702,0.029012847069783933,0.18108137,0.00043819063429587654,0.3057378,0.009476947871070089,0.011011518,0.0005228179079879607,24.442947,0.001013885554026014,3.128736,0.010456028737161043,0.32054734,0.031629408972470886,0.4643426,0.00044037424328936527,0.48798314,0.008530767001377951,0.040707357,0.0005390524389721187,38.90614,0.001108830670842768,4.0642185,0.009487784258588882,0.5943561,0.03569820039972131,nan,0.00044927177087603407,0.6343601,0.009840817558745454,0.107371576
0.0004565775441338441,3.7695575,0.0010160731777016606,0.21246877,0.009880654259884198,4.2176632e-07,0.014732347132771145,7.388343e-05,0.0004261153115990705,0.011748501,0.009922529719769955,0.00033991074,0.0004957423751308982,6.641333,0.0010242653628644933,1.3206751,0.011951156751518801,0.017495213,0.025518788513727488,0.027681567,0.00043636243271508385,0.12906724,0.008604236197258745,0.0035843432,0.0005020620075686436,13.343045,0.0010919037653199797,2.467692,0.01123993177981382,0.09912416,0.03045118361644979,0.18023807,0.00043595850642304864,0.3066115,0.009941808862911005,0.010322702,0.0005278431301371061,24.442947,0.0010280397877296698,3.5480044,0.011074509225852255,0.30194023,0.03314686331432313,0.4630345,0.0004437371618280719,0.48883635,0.008973816475398574,0.033672046,0.0005445150090048888,38.90614,0.0011288273516111076,4.6159825,0.009953111007011363,0.5681125,0.03801380687260202,nan,0.0004562662928697786,0.6295191,0.010289446605768585,0.08887192
0.0004547029479872435,3.7695575,0.0010387405700083556,0.18876383,0.01029015069295253,4.2354063e-07,0.015357854715714764,7.388343e-05,0.0004435005962649094,0.011745619,0.010386674851345432,0.00033993786,0.00048403202757305865,6.641333,0.0010458973753099728,1.1458192,0.012552571854487594,0.017115831,0.026679175486788154,0.027695948,0.0004363776539851512,0.12923932,0.008969658417294598,0.003445902,0.0004972620489674487,13.343045,0.0011209176411586148,2.144275,0.01186734016851655,0.091767326,0.032247294783259606,0.17998269,0.00044555014272087387,0.30831385,0.010386944608596554,0.009638493,0.0005304533369905715,24.442947,0.0010730310451638485,3.1354058,0.011724369950160117,0.28513777,0.03476594891565453,0.46325633,0.00044659164200337335,0.49032596,0.00936733801034279,0.0286828,0.0005406448358802922,38.90614,0.0011636152912563244,4.074051,0.010481398887100762,0.54714686,0.040361926443542216,nan,0.00046103079858169494,0.6384889,0.010725407949981414,0.07442627
0.00045585460427017616,3.7695575,0.0010416451334188293,0.21302442,0.010743516375743117,4.2335284e-07,0.015984896558636268,7.388343e-05,0.00044108574441634115,0.011742771,0.01085417083098686,0.0003399193,0.0004917984611654123,6.641333,0.0010645089881727472,1.3184414,0.013242087779965784,0.016216889,0.027923816409228103,0.02761797,0.0004407792264495843,0.12927128,0.009361285502756281,0.0033466688,0.0005117455279853727,13.343045,0.0011424873420369946,2.463655,0.012496664902927088,0.085675634,0.03327699072459447,0.17893434,0.0004496170488585319,0.30854064,0.010849888911138155,0.009057462,0.0005247528525734586,24.442947,0.0010764153334145833,3.5464861,0.012362828015715683,0.27280316,0.03629273798682594,0.46203974,0.00045436177914962174,0.4917546,0.009723645086965656,0.025086435,0.0005429978395778952,38.90614,0.0011859107550034034,4.61091,0.011087524150331903,0.5275164,0.04263937531671087,nan,0.00046363339613058734,0.64052945,0.011214902587068667,0.062057324
0.0004442033211567572,3.7695575,0.0010694982390019245,0.19104196,0.01129230976736705,4.2191056e-07,0.016695522888330743,7.388343e-05,0.0004508420284172254,0.011739989,0.011166776058463645,0.0003399016,0.00048332563958995576,6.641333,0.0010825036075465114,1.1544179,0.013819377641359876,0.015811943,0.029075898640855614,0.02764452,0.00044242193443434574,0.1292231,0.009757715085787433,0.003299542,0.000508260106684507,13.343045,0.001181485339300707,2.1473966,0.013173216492868959,0.079581425,0.034701000114104576,0.17849568,0.00045415056555066257,0.31055403,0.011274186477031824,0.008821295,0.0005327820440122326,24.442947,0.0011124719891564122,3.1418517,0.012986921284048419,0.25979656,0.03780309908657468,0.46209335,0.00046078430970997685,0.49104115,0.010147373538431046,0.022249885,0.000532834083407319,38.90614,0.0012030431424167806,4.081411,0.01156232948315197,0.51005274,0.045010287140030414,nan,0.00046438661468813997,0.6401663,0.011695152461428993,0.052317962
0.0004564472441395212,3.7695575,0.001107298435460377,0.21731631,0.011702023098311785,4.312783e-07,0.017355877373068197,7.388343e-05,0.0004413793661598382,0.01173724,0.011671659593204303,0.00033991536,0.0004896324555821983,6.641333,0.0010983005987114404,1.3209088,0.014488719599820407,0.015137521,0.030340531787702015,0.02760166,0.000451492180432459,0.12924573,0.010150316597095558,0.0032691166,0.0005109938198667286,13.343045,0.001193204411721256,2.465916,0.013768317314097658,0.075974524,0.0362362013847035,0.17808066,0.00045803312085834996,0.31059945,0.011744067447060453,0.008644049,0.0005271715404232964,24.442947,0.0011192228288689095,3.5458496,0.013578265450030033,0.24857646,0.0393432624821019,0.46113688,0.0004661340869830123,0.49240583,0.010540126879433436,0.01974633,0.0005489274747004466,38.90614,0.0012221356934335615,4.6074133,0.012156616524028193,0.4926537,0.04730077721178532,nan,0.0004818217393975439,0.64294475,0.012144279610365629,0.044967107
0.00045638377826461306,3.7695575,0.0011319725342660344,0.1982668,0.012123392021749169,4.2138296e-07,0.018012564175462882,7.388343e-05,0.0004492770714319444,0.01173454,0.012241986451304651,0.0003399323,0.0004933717695530503,6.641333,0.0011143352324143052,1.1513367,0.015079079416214622,0.014364306,0.03153991811476382,0.027609613,0.00045839278012447594,0.12925124,0.010517236468315658,0.0032481728,0.0005063073475113405,13.343045,0.0012169912702936147,2.1496086,0.014407898125604593,0.07234972,0.03758740667253733,0.17799896,0.0004649568208925692,0.3106936,0.012184897799909647,0.008510674,0.0005229341600123526,24.442947,0.001161575331153082,3.1433043,0.014172703461621755,0.23879865,0.04080836742817025,0.78556144,0.00046248752547294964,0.49325514,0.0109339391371967,0.018667594,0.0005317183027176985,38.90614,0.0012625899289601616,4.087951,0.012755512365672206,0.47428548,0.049582699614776564,nan,0.000507143460147615,0.6406493,0.012548253891457405,0.039477035
0.00045735103286071013,3.7695575,0.0011542599604165715,0.21680683,0.012614949264264267,4.1819004e-07,0.018677827252707047,7.388343e-05,0.0004593126137208726,0.011731865,0.012541357960019792,0.0003399426,0.0004875595636965175,6.641333,0.0011432334941512505,1.3218887,0.015699489370287794,0.013613509,0.032689700056133524,0.027571317,0.0004635715182770842,0.1292805,0.010916896916959169,0.0032297168,0.0005054795601504988,13.343045,0.0012449392882741188,2.4652197,0.015033776637033692,0.06948055,0.03904254341531278,0.17761494,0.0004613130648587165,0.31203932,0.012603283651405946,0.008394785,0.0005343124753063811,24.442947,0.0011432688235571344,3.5444632,0.014839896705733347,0.2285777,0.042355260801767665,0.7845434,0.0004666659976854654,0.49442464,0.011311778153093265,0.018055268,0.0005385768284322694,38.90614,0.0012875241284325185,4.607554,0.01337085279286839,0.45851645,0.05186803784287934,nan,0.0005217443189716765,0.64320666,0.013045519830193369,0.035333693
0.0004520200515565063,3.7695575,0.0011650950580037068,0.20067133,0.013067626828560606,4.321511e-07,0.019337339715899102,7.388343e-05,0.0004633309306975986,0.011729226,0.013100813237251716,0.00033991327,0.0004937403589886214,6.641333,0.0011708611778615576,1.1569022,0.01635547768091783,0.012559981,0.0339661255545382,0.027558018,0.0004623273408506066,0.12935847,0.011289484608486028,0.0032167705,0.0005097358681627416,13.343045,0.0012788824622652361,2.1510565,0.015667167665836004,0.066780195,0.04042676764407328,0.17746793,0.00048566769713735474,0.313204,0.013068416919725547,0.008332289,0.0005208155718532258,24.442947,0.0011890132778789848,3.148046,0.015443018191560572,0.22114588,0.04396677248545789,0.9582179,0.0005011086895995374,0.49370974,0.011724794455637623,0.017250499,0.0005366274329966732,38.90614,0.0012981256132812372,4.0924144,0.013988267198271518,0.44558445,0.05423340215680322,nan,0.0005445602787159649,0.6447234,0.01349137939828714,0.03273588
0.0004582116118399426,3.7695575,0.0012053356924194045,0.21761192,0.013538164742723374,4.2079722e-07,0.020012191786164684,7.388343e-05,0.00046130766227309194,0.011726655,0.013521577902969772,0.0003399131,0.0004800815406987178,6.641333,0.0011854012854330773,1.321348,0.01697686506717998,0.011233799,0.03513021611641826,0.027506795,0.00046571484299576173,0.12938814,0.0116872363341307,0.0032036721,0.0005105397864078571,13.343045,0.0012858960494299286,2.4627986,0.016255689854068417,0.064032815,0.04182265581496592,0.17716487,0.0005038536891474255,0.31365442,0.013527547737550256,0.008341119,0.000521512874036229,24.442947,0.0011983246727281117,3.5434082,0.016080699480205244,0.21311449,0.0454205790152108,0.9571298,0.0005230433160239564,0.49509987,0.012089930665679276,0.016847657,0.0005372837750307683,38.90614,0.0013315662082584044,4.607223,0.014687900133929881,0.43307677,0.05667400664284027,nan,0.0005768452138706509,0.6509879,0.013937673998464432,0.030117013
0.00045567649316840934,3.7695575,0.00121596380615873,0.20100401,0.014044568038911425,7.4689314e-07,0.020664967829361558,7.388343e-05,0.0004650988874491304,0.011724103,0.01398040058008129,0.00033990294,0.0004911989862697998,6.641333,0.0012026816206884437,1.1562085,0.017586756374221295,0.010169014,0.03651837671474952,0.02746342,0.00048104306486701325,0.1293553,0.012023582939956604,0.0031977298,0.0005131204638497106,13.343045,0.0013323952814431063,2.15732,0.016860012590020363,0.061187085,0.04331519294064492,0.1770738,0.0005277934379908922,0.3134466,0.014019851468703045,0.008300644,0.0005223082378340353,24.442947,0.0012299349895744983,3.148161,0.016704972359917258,0.20767787,0.04695562787154423,0.9561964,0.0005354417434095272,0.4988601,0.012506591635589887,0.016661672,0.0005389701764132561,38.90614,0.0013458818795458812,4.0950394,0.015292885319961768,0.42219362,0.05892815009990175,nan,0.0005889381519851407,0.65347135,0.014422724782821856,0.028070616
0.00045060928298958715,3.7695575,0.0012393531900098814,0.22235927,0.014452040244525831,4.2121283e-07,0.021318456843229278,7.388343e-05,0.00047277180384844547,0.0117215775,0.014387734598546687,0.0003399097,0.0004959796871491043,6.641333,0.0012373826775333976,1.3203738,0.01821637993861389,0.008811961,0.037604725071495135,0.027404575,0.0005020882335458217,0.12936601,0.012424828121272314,0.0031928718,0.0005105480712539117,13.343045,0.0013632182499859482,2.4641235,0.017524820095526854,0.058327135,0.04468575587130285,0.17696024,0.0005422831518642073,0.3147553,0.014439775410241313,0.008258925,0.0005196990421640553,24.442947,0.001239027218976324,3.5417037,0.017317472521681337,0.20124558,0.04851293176844983,0.9548074,0.0005578767811280808,0.49898893,0.012933662101360304,0.016313033,0.0005382276491395064,38.90614,0.0013638045731433001,4.607018,0.01584954604739323,0.41155908,0.06128327881119081,nan,0.0006000551789932486,0.65391517,0.014855875242501497,0.026138697
0.0004613248701539955,3.7695575,0.0012628026594341333,0.20717366,0.014922297518101655,4.2487025e-07,0.02200339411418619,7.388343e-05,0.0004898923774349636,0.011719103,0.014894377807255037,0.00033990436,0.0004921294947021774,6.641333,0.0012602020625657004,1.1586905,0.01888027857140904,0.0081692645,0.03882033519912511,0.027392304,0.0005223550537235236,0.12935618,0.012753622520083028,0.003189377,0.0005035191977429869,13.343045,0.0013847583298338577,2.155453,0.018091050532779523,0.05532806,0.04612504835905773,0.17697072,0.0005565600632689893,0.31548488,0.014889161251651656,0.008169865,0.000524141811998561,24.442947,0.0012929266659942058,3.1520562,0.0179410219413694,0.19581318,0.05001440182594317,0.95396197,0.0005769756971525826,0.49866396,0.013311741082995598,0.015971685,0.0005380784809988524,38.90614,0.0013894752119834135,4.0980744,0.01652418254142893,0.4023322,0.06346454214238163,nan,0.0006274320377103452,0.6568593,0.015338400208357987,0.024988564
0.00044000540015154654,3.7695575,0.001273540002144208,0.21961394,0.015383709450252355,4.2111074e-07,0.022712645212387934,7.388343e-05,0.0005074619472725316,0.011716643,0.015325135228257361,0.00033990273,0.0004789137000084988,6.641333,0.001282134947549951,1.3229553,0.01950496082992426,0.0075518205,0.04005963705546622,0.027386012,0.0005366457767252412,0.12936711,0.01315024296304078,0.0031865037,0.0005004324229999577,13.343045,0.001406884892261587,2.464155,0.018813470289709845,0.05242493,0.0475736620969006,0.1779564,0.0005810423908489092,0.31638703,0.01538884761859663,0.008005942,0.0005248748018472854,24.442947,0.0012749756154371427,3.5407705,0.018579709455869824,0.18959717,0.051573596000006154,0.95298237,0.0005861589444269027,0.50081706,0.013702838654363794,0.01569529,0.0005428899922740779,38.90614,0.0013968207537130052,4.605264,0.01712121350990076,0.39365226,0.06646816674619913,nan,0.0006490567618581865,0.66198707,0.015754786296747626,0.023786511
0.00045221910239862546,3.7695575,0.0013006506345866781,0.20632376,0.01585617011412978,4.2055171e-07,0.023343382032388556,7.388343e-05,0.0005248354572603213,0.011714259,0.015746606441015113,0.0003399363,0.0004923249015617849,6.641333,0.0013016209178770492,1.1557698,0.02011359860189259,0.007101329,0.04127076443151704,0.027582578,0.0005522371905556481,0.12935431,0.013524374977153326,0.0031837914,0.0005072981452768935,13.343045,0.0014170370597192752,2.15704,0.019388102370014947,0.05057687,0.04899526731377202,0.1779348,0.0005954445712767275,0.31776625,0.015762998941354453,0.007890756,0.0005295934319895293,24.442947,0.0013172533762907342,3.1517692,0.01924486458451221,0.18366565,0.053049491811543704,0.95190823,0.0006039172658430679,0.5024209,0.014074933824428756,0.015308146,0.0005330970588506066,38.90614,0.0014450242405624261,4.100516,0.017768121811594546,0.3850854,0.069387583986723,nan,0.0006540822710043617,0.6653061,0.01623857615133082,0.02370238
0.0004519216757367498,3.7695575,0.0013408442615764214,0.220353,0.016284880941467624,4.4706303e-07,0.02402318715716579,7.388343e-05,0.0005429890081452739,0.011711888,0.016217651699969013,0.00033991534,0.0004872881505372269,6.641333,0.0013425030882769663,1.3196582,0.020710499099056638,0.006797803,0.04249011968495325,0.027576102,0.0005724596923017608,0.12937649,0.013932885794534482,0.0031848128,0.0005092958854178765,13.343045,0.0014426623934247931,2.4643385,0.02000345985870808,0.048744556,0.05037674561608583,0.1778369,0.0006185548927169294,0.3183803,0.016207356757284807,0.007866262,0.0005247316536925999,24.442947,0.001320520172876838,3.539692,0.01984325477404387,0.17783707,0.054700065242858344,0.95044935,0.00063670378329698,0.5040714,0.014478526067021968,0.01501295,0.0005424956987013242,38.90614,0.0014800849624111185,4.601119,0.01841336179873906,0.3763958,0.07237811051475417,nan,0.0006824970211434577,0.66886675,0.01670131018119199,0.023529222
0.00045516948471777146,3.7695575,0.001339155078433188,0.20832096,0.016764537022848216,4.1634993e-07,0.024684211013040375,7.388343e-05,0.0005635848842794075,0.011709533,0.01659073940445004,0.00033990954,0.0004938555519994614,6.641333,0.0013536182307205828,1.1616234,0.021378554413760346,0.006289492,0.043685129160128004,0.02757464,0.0005789333877120433,0.12949999,0.014320247438569952,0.0031825744,0.0005061644303080227,13.343045,0.0014696925947043514,2.1614733,0.020732203739628727,0.047212493,0.051848618800951436,0.17777263,0.0006355443796907951,0.3178342,0.016679553118301556,0.007873094,0.0005239727750221001,24.442947,0.0013496655934057864,3.1555226,0.020483477342142058,0.17279176,0.05615153849856662,0.94895196,0.0006372478657202529,0.5053017,0.014898911285646525,0.014825583,0.0005417355360030862,38.90614,0.0014954732364276424,4.1041584,0.01900718331702852,0.36919028,0.07525254998555674,nan,0.0006963473758826564,0.67083573,0.017192678805939585,0.02292896
0.00043998691557707,3.7695575,0.001370459047262557,0.2228061,0.01720898204682661,4.171143e-07,0.02532829358741375,7.388343e-05,0.000570539723848924,0.011707229,0.01714836734712922,0.00033990535,0.0004920872439896422,6.641333,0.001356400517281145,1.3209978,0.021941820726663404,0.0055388235,0.04492069134222609,0.027567478,0.0005928411494408334,0.1298285,0.014708846925724564,0.0031823,0.0005059847532871313,13.343045,0.0015065230018559046,2.4618466,0.021331269714781748,0.045705415,0.05336738544283435,0.17762925,0.0006472376314257938,0.3178044,0.017090638739921685,0.007897169,0.0005181521771508935,24.442947,0.0013684537615294436,3.5391033,0.02108610445533746,0.16665415,0.0577536945015059,0.9475757,0.0006539383197336324,0.5080072,0.015289923032978549,0.014749362,0.0005263989858794957,38.90614,0.0015238387960208846,4.5999403,0.019631804714445027,0.36311182,0.07807220801478253,nan,0.0007278860827209428,0.67423284,0.017644293438809525,0.023193767
0.00045157917683744537,3.7695575,0.001395010728438917,0.2098285,0.017692611442679272,4.3927184e-07,0.026044118058468617,7.388343e-05,0.0005869338535537411,0.011704948,0.017476093562852058,0.00033994552,0.00048393396101891996,6.641333,0.0014083645327316065,1.1565809,0.02261578648550702,0.0047522294,0.04612275477099632,0.027562002,0.0006265286928641477,0.12970664,0.015045100924159798,0.0031784512,0.0005106084086998764,13.343045,0.0015354727107333018,2.1595287,0.021990046014876235,0.044003945,0.05463524260059265,0.1775139,0.0006615054018496135,0.31742603,0.017546539077136134,0.007849256,0.0005224635133220415,24.442947,0.0013862297777086498,3.1547189,0.02169467739960445,0.16188575,0.05928595041124417,0.94689286,0.0006621579612838104,0.5103724,0.015646622197236865,0.014773155,0.0005372081364538254,38.90614,0.001561511976977012,4.105707,0.02026543421338179,0.35641405,0.08110934249790651,nan,0.0007308336037344166,0.6757435,0.018131566061638293,0.022978278
0.00045335557183716444,3.7695575,0.001403886162692548,0.22236936,0.018168646692564443,4.1810102e-07,0.026670565856953286,7.388343e-05,0.0006005427341442555,0.011702708,0.0179336049286316,0.00033990399,0.0004965950019790658,6.641333,0.0013930653455401106,1.3217142,0.023230517500944965,0.0044710375,0.047481044100797065,0.027551401,0.000635038220822545,0.12964326,0.015449310142679936,0.0031762305,0.0005061587417232139,13.343045,0.0015635833987034857,2.4628496,0.02253028221228825,0.042822067,0.05606075748634924,0.17735319,0.0006745548642938957,0.31716266,0.018001630365782017,0.0078041214,0.0005242243962794809,24.442947,0.0014242578175617383,3.5380924,0.022364898025989535,0.15901048,0.0606836825276592,0.94510406,0.0006941634447347106,0.5117721,0.016124158188634153,0.014748429,0.0005343484521477616,38.90614,0.0015648433604344193,4.5998282,0.02089581292987402,0.34995082,0.08401406185668228,nan,0.0007605471595888957,0.6788139,0.018571223338533727,0.02275862
0.0004556205838619332,3.7695575,0.001419626289596116,0.21267796,0.018565523519978994,4.1963983e-07,0.02738607774122751,7.388343e-05,0.0006138355612887867,0.011700493,0.018471780114175218,0.0003399211,0.0005007918620082949,6.641333,0.0014200086671626194,1.1609225,0.02388558445797701,0.003990052,0.04858627464522475,0.027539853,0.0006581728085376589,0.1296923,0.015857288359963733,0.0032096705,0.000497076343828147,13.343045,0.001579924879129976,2.1629894,0.023151510185562076,0.0412681,0.05757686795633553,0.17720385,0.0006886289421735066,0.31698513,0.018442058927113456,0.007804351,0.000522782997594082,24.442947,0.0014230099477073445,3.1577077,0.023185236416091878,0.15627979,0.0623141350307768,0.9431159,0.0007023813464246424,0.51280093,0.016472740520091195,0.014769749,0.0005299173774297482,38.90614,0.0013961268467163402,4.108789,0.021521938868266133,0.34356925,0.0869057753123343,nan,0.0007725479582524193,0.6817412,0.0190175087399049,0.022482576
0.00045531010371632877,3.7695575,0.0014437596181274526,0.22328487,0.01901072156432617,4.144662e-07,0.028006043744140435,7.388343e-05,0.0006509872310063137,0.01169831,0.018960952463094146,0.00033992404,0.00048600339312438985,6.641333,0.0014378084475673467,1.320784,0.024479428715338664,0.0039201383,0.049806616656548744,0.027522668,0.0006670368020090141,0.12970525,0.0162286541299961,0.00319008,0.0005177596669943471,13.343045,0.0012864229978295043,2.4624064,0.023756430070248562,0.04025688,0.0587244897581903,0.17700996,0.0006944486134286438,0.31725845,0.0186345525631415,0.0078021395,0.0005260325846029446,24.442947,0.001437544241580846,3.537844,0.02354940771058734,0.15333042,0.06394761319970713,0.94091445,0.0007254914667324296,0.5139313,0.01686702141571524,0.014670218,0.0005410044516736109,38.90614,0.0013142999371546986,4.5982366,0.022100568757325943,0.33945137,0.09010366978389876,nan,0.0007782147436768615,0.6832948,0.019508304376920155,0.022329845
0.00045145861074394946,3.7695575,0.0014557286325808882,0.2122943,0.01952578049884843,4.1584147e-07,0.02864468726994736,7.388343e-05,0.0006489455210144764,0.011696158,0.01926001617435499,0.00033994153,0.0004876272932825876,6.641333,0.0014655947958817706,1.1594228,0.02508642197187458,0.0037205997,0.05128815555612424,0.027502626,0.0006654122612505619,0.1296942,0.016649811275502933,0.0031896338,0.0005062354862789756,13.343045,0.0012968184990043354,2.1634467,0.024234072443297398,0.03909907,0.059965608613232954,0.17682959,0.0007125127977092884,0.31803817,0.01905715281310092,0.007801131,0.0005171976833870368,24.442947,0.0014733377875693675,3.1564698,0.024271441788213062,0.15044315,0.06538744045454743,0.9393802,0.0007508373546879739,0.5165362,0.01726068832279582,0.014675755,0.0005415856401336246,38.90614,0.001319794969882683,4.110763,0.022737407942102956,0.33559722,0.09325516171354267,nan,0.0008077129151539079,0.6879986,0.01992833813286519,0.0216246
0.0004541906624466979,3.7695575,0.0014858673154542754,0.22592515,0.02008749435689034,4.1704087e-07,0.029411267354485713,7.388343e-05,0.0006621698981450338,0.011694036,0.01971728283712374,0.00033993644,0.0004960875632906599,6.641333,0.0014972908021216944,1.3204126,0.025677045882080814,0.0035297743,0.052236232816773864,0.027477996,0.0006970171900133468,0.12970163,0.01695706701854111,0.003174912,0.0005113106887188873,13.343045,0.0013486580690036394,2.4614913,0.024725999944244646,0.037884187,0.061252077354583885,0.17661169,0.0007377037288720852,0.31770343,0.019517054962759305,0.007795162,0.0005177173292696742,24.442947,0.0014811808585488639,3.5371807,0.024834174855745263,0.14766489,0.06680991631500156,0.93788946,0.0007697274501136106,0.51751864,0.017684822877303562,0.0146650085,0.0005355860255824935,38.90614,0.0013659858497059238,4.595919,0.023289712917591847,0.32976806,0.09649983798652621,nan,0.0008172773330006748,0.68861806,0.020409368173152743,0.020603795
0.00044672260170669427,3.7695575,0.001502136054265845,0.21505682,0.020413180656864174,4.1759884e-07,0.029991518884032432,7.388343e-05,0.000678584884569448,0.0116919475,0.02021999079734087,0.00033991883,0.0005013613451238988,6.641333,0.0015105121575761586,1.1620361,0.026393488683139104,0.0032889298,0.0534113916435412,0.027444052,0.0006994245044022266,0.1296909,0.017351732702559925,0.0031741536,0.0005125772528782752,13.343045,0.001341067246593801,2.1616027,0.025415585429540703,0.036351055,0.06276104375553716,0.17640613,0.0007539243034220168,0.31838447,0.019913708513403044,0.007796113,0.0005185383835674397,24.442947,0.0015369310704492298,3.1591287,0.0254444985983095,0.1450396,0.06839783821487799,0.9356305,0.0007657743381402854,0.5171874,0.018045004916909548,0.014754194,0.0005409028231598702,38.90614,0.001369382152583317,4.113047,0.024009562330320477,0.3257387,0.09976772601450128,nan,0.0008446464997084279,0.69219583,0.020841003571903067,0.020419685
0.00045287159530978116,3.7695575,0.0015481808362528683,0.22441022,0.020896599298742203,4.143501e-07,0.030527639184479736,7.388343e-05,0.0007022703492880932,0.011689869,0.0207269224022249,0.00033991985,0.0004929818231446136,6.641333,0.001550282062979282,1.3233843,0.02701202684048829,0.003191821,0.054696785487301114,0.027394217,0.0007223944572864899,0.12969734,0.017761388812879367,0.0031736328,0.0005037547696015931,13.343045,0.0013693534444152776,2.4648695,0.026012661828592954,0.03565261,0.06411518165675391,0.1762044,0.0007567831527142386,0.31754622,0.02037563811422193,0.0077905133,0.0005147503527114167,24.442947,0.0015219504489962545,3.5371594,0.026083624574156212,0.14156987,0.06989223054510409,0.93331254,0.0007845629798747333,0.51954085,0.01846704703606,0.014625581,0.0005393154034058431,38.90614,0.0013919791410277997,4.596851,0.02467984559812716,0.322084,0.10289434981199778,nan,0.0008709953138438453,0.69409627,0.02129494854348845,0.020291593
0.00045827120086843414,3.7695575,0.001551934843284211,0.2156109,0.02129305495680975,4.194123e-07,0.030912332772277295,7.388343e-05,0.0007084568195943055,0.0116878385,0.021140843742926206,0.00033993775,0.0004923756171649854,6.641333,0.0015695284091468368,1.1588292,0.027568616560061595,0.00292136,0.055873509042430665,0.02734367,0.000739204745972529,0.12968792,0.018126965918345377,0.0031739282,0.0005063350867213947,13.343045,0.0013827166086994112,2.1633718,0.026664130299884292,0.03508005,0.06548315044159868,0.17609128,0.0007849594418325329,0.3175365,0.020897309344062316,0.007791457,0.0005184041579819417,24.442947,0.0015593097684239703,3.1576731,0.026679471299783993,0.13873376,0.0714497742459311,0.9306534,0.0008143407376150467,0.51947594,0.018830723357054272,0.014669308,0.0005316173471676719,38.90614,0.0014096693661330001,4.1133194,0.025292629585601387,0.31907603,0.10629640211284694,nan,0.0008881483595884804,0.69769084,0.021727573986364795,0.020242112
0.000453782747133768,3.7695575,0.0016015848583940948,0.22487116,0.021868021428651574,4.1446518e-07,0.031313992388147326,7.388343e-05,0.0007277436402593075,0.011685819,0.021487606526352464,0.0003399296,0.000494516027010312,6.641333,0.001570838795875066,1.3202691,0.028269007584146626,0.0028214462,0.0571852125876051,0.027343038,0.0007502358433058751,0.1296931,0.01851121312988523,0.0031736598,0.0005165289617143572,13.343045,0.0014161404841912112,2.4609861,0.02734554108631398,0.034547098,0.06693347752692977,0.17606977,0.0008083206095699487,0.31897506,0.02130964317225984,0.0077879787,0.0005162439007212274,24.442947,0.0015582451632944869,3.5366454,0.02735201702952119,0.13645212,0.07296593118558771,0.92763513,0.0008263910788643572,0.5185335,0.01923588386404195,0.014646513,0.0005352207025945452,38.90614,0.0014117829432943837,4.5962925,0.0258547735117775,0.31537238,0.10943089441529343,nan,0.0009051242478391421,0.6968204,0.022246084526912974,0.020257743
0.00044759158598857803,3.7695575,0.001600494320038706,0.21541555,0.022267048771027476,4.2083914e-07,0.031794240054607924,7.388343e-05,0.000731915137298139,0.011683809,0.021937758586968163,0.00033994796,0.0005025685507238709,6.641333,0.0016045093774196826,1.1643662,0.02888525385642424,0.002664703,0.05840105712912711,0.02734317,0.0007732054182893729,0.12968485,0.01888684507259833,0.0031726146,0.0005040167052897492,13.343045,0.0014131356894005356,2.1638086,0.027934736928104293,0.033988934,0.06842674194569034,0.17651558,0.0008104766208478914,0.31818405,0.021674410200544763,0.0077959867,0.0005244169398876173,24.442947,0.0015971702207046162,3.160137,0.028007377742324025,0.13389121,0.07441827384089784,0.92401534,0.0008466898781646575,0.5202342,0.019616745543899018,0.014705989,0.0005380758212579946,38.90614,0.0014321319497123894,4.114967,0.026700557929663252,0.3119904,0.11252603632664042,nan,0.0009266982774383256,0.69765955,0.022742770073403203,0.020271838
0.00045327230953677957,3.7695575,0.001594585925157714,0.22718896,0.022747678216546774,4.1462553e-07,0.03219893554258825,7.388343e-05,0.0007346769027145846,0.011681862,0.022422391513828188,0.00033992284,0.0004894648090038183,6.641333,0.0016311359979944036,1.3214774,0.02947675252632637,0.0024921095,0.05962663628327262,0.02734309,0.0007893585288464757,0.12968887,0.019280479483838594,0.003172878,0.0005054279691539705,13.343045,0.0014256873734162323,2.460177,0.028465016788270854,0.033465825,0.06981882111701583,0.17650025,0.0008416194455930963,0.31678852,0.02214521559986419,0.0077941986,0.0005273107725827555,24.442947,0.0015986028748531161,3.5367055,0.028606583884850677,0.13122138,0.07601898224425636,0.9204524,0.0008605598214115682,0.51920277,0.020035863885589478,0.0146132605,0.0005467929917254619,38.90614,0.0014728231848816255,4.5951643,0.02712609429810462,0.3080884,0.11578814870112443,nan,0.0009418253285610782,0.6977759,0.02318886157091973,0.02024407
0.0004547380376939795,3.7695575,0.0016372616085656255,0.21815836,0.023252548044547437,4.1576763e-07,0.03270453518489376,7.388343e-05,0.0007620916601403483,0.011679929,0.02289127484296582,0.00033992756,0.0004919418651677136,6.641333,0.0016413061501558072,1.1588472,0.030071673660339523,0.0024837386,0.060836412957204246,0.027343085,0.0008108533157168754,0.12968165,0.019611627607040907,0.0031725736,0.000504085937248809,13.343045,0.0014621050478225307,2.1645916,0.029218820412643256,0.03301715,0.07119301635705468,0.17649804,0.000861182751549807,0.3195169,0.0226404315592455,0.0077969534,0.0005223948094062507,24.442947,0.0016313975342782214,3.1584713,0.029272724302219492,0.13015442,0.07757589787278059,0.9164439,0.0008877672337195171,0.51776123,0.02040940638731367,0.014607343,0.0005501335644595591,38.90614,0.0014958099055636142,4.115609,0.02779804276568549,0.3047092,0.11897988405544312,nan,0.0009707436351039047,0.69860196,0.023622827715839127,0.020204853
0.0004468568467169202,3.7695575,0.0016308802911246727,0.22573563,0.023707949574704148,4.13612e-07,0.03307123168571187,7.388343e-05,0.0007892787349909277,0.011678005,0.02332627958717889,0.00033990818,0.00048352078015783,6.641333,0.0016594235978554933,1.3219664,0.030790683214685748,0.0021331052,0.06204926155707134,0.027343022,0.0008148941568464839,0.12968498,0.020069367601536214,0.0031721464,0.0005129231528678377,13.343045,0.0014736181414253743,2.4629114,0.02981325351533347,0.032292366,0.07258012701557683,0.17647761,0.0008696224164284233,0.31881326,0.023029967956244946,0.007784208,0.0005198612255709512,24.442947,0.001660175193134429,3.5362394,0.02992724702760045,0.12847541,0.07903108365800497,0.91278285,0.0008893123458671783,0.5198736,0.020836595440882125,0.014607305,0.0005362565897438409,38.90614,0.0015055818094572586,4.5943985,0.02837375965900719,0.3021892,0.12240394820193094,nan,0.0009952312994449001,0.70096254,0.02403877282881045,0.020253705
0.0004539887694409117,3.7695575,0.0016736408324380006,0.21852128,0.02418709015972646,4.1558022e-07,0.03359059571521357,7.388343e-05,0.0008027750628534704,0.011676112,0.023730935858163448,0.00033991,0.0004911011710064486,6.641333,0.0016788266748522542,1.1627605,0.03142547681761373,0.0020126826,0.06342492398606348,0.027343,0.0008464936529884913,0.12967856,0.020445053114755345,0.0031722055,0.0005053570837148332,13.343045,0.001486629783575024,2.1629522,0.03034131547236549,0.03156508,0.07407802951721741,0.17646836,0.0008776543597092054,0.31864247,0.02351109031587839,0.007786233,0.0005241105567131724,24.442947,0.0016758399180003575,3.1607878,0.030473015197951876,0.12725255,0.08057695145752015,0.90848005,0.0009158073755513344,0.51921576,0.021201734575775587,0.0146058295,0.0005361568491373743,38.90614,0.001507561432563567,4.116976,0.02905329538708819,0.3004364,0.12547385015558185,nan,0.001009989355574362,0.70301443,0.024522419428519373,0.020212771
0.0004574612664457943,3.7695575,0.0016992333564142296,0.22565328,0.024779364657920917,4.1507812e-07,0.033983639117130746,7.388343e-05,0.0008189272420048448,0.01167424,0.02415235304007573,0.00033990777,0.0004934777018580852,6.641333,0.0016987762288689348,1.3210537,0.032091105483206255,0.0022812763,0.06448195248542886,0.027342953,0.0008504128267190286,0.129681,0.020832351946072386,0.0031715096,0.0005118025989504531,13.343045,0.0015173683315848133,2.4597805,0.0309896703859392,0.029995855,0.07558196791547485,0.17644468,0.0009147500144151439,0.31773,0.0239919261441433,0.0077845966,0.0005208815645393251,24.442947,0.0017008563348624322,3.53634,0.03111882922904832,0.12519808,0.08213273953047714,0.90491134,0.0009388332302582317,0.51801306,0.021601395611651242,0.014608182,0.0005355731664125674,38.90614,0.0015387271778724554,4.5938644,0.029690267285332084,0.2972511,0.12866915655322372,nan,0.0010185691407116663,0.7035075,0.025015808284349208,0.020185834
0.00045516830774223696,3.7695575,0.0017130838067137767,0.21776168,0.02510190317074635,4.155698e-07,0.03435228556960023,7.388343e-05,0.0008330716199873546,0.011672409,0.024598064574612572,0.0003399237,0.0004922941636926095,6.641333,0.0017367615775770642,1.1611094,0.03268286221594151,0.0022073213,0.06568643668433652,0.027342904,0.0008690012208784798,0.12967554,0.02120309774431267,0.0031710952,0.0005115099698637745,13.343045,0.0015259544483020103,2.1641479,0.031568132239460416,0.028860692,0.07691051442941119,0.17642023,0.0009336271928457011,0.31901973,0.02436797879968903,0.007784326,0.0005243432764296553,24.442947,0.001715009047716324,3.1590753,0.03187372228962236,0.12404556,0.08360441139998978,0.9003902,0.0009603846610157883,0.5197569,0.021965200718425747,0.01461035,0.0005391633662761056,38.90614,0.0015722042850019147,4.117044,0.030208131301748965,0.29547215,0.13197328635557953,nan,0.001047671978877458,0.70490885,0.02550581931302856,0.020157289
0.00046208923386542925,3.7695575,0.001738825929284628,0.22785416,0.025515967885231864,4.148923e-07,0.03470371832538928,7.388343e-05,0.0008437259304503511,0.011670584,0.02514330179796421,0.00033992532,0.0004902027044278969,6.641333,0.0017378840912964995,1.3201867,0.03329996854133372,0.002189814,0.06713580528240917,0.027342888,0.0008901467677372109,0.12967734,0.02155172831345616,0.0031715978,0.0005061013760111694,13.343045,0.0015606150917342998,2.4619148,0.03227219728786233,0.028432813,0.0783767357269036,0.17638198,0.0009467265726998449,0.31904182,0.02481901632854715,0.007782463,0.0005248465564634118,24.442947,0.0017409371387080424,3.535881,0.03235981501472582,0.12292968,0.0851545689710682,0.89661247,0.0009890130456936146,0.51925135,0.022449327799092447,0.014621978,0.000538066060980782,38.90614,0.0016236355142401797,4.5938053,0.03083305035584739,0.2924377,0.13518035650153512,nan,0.0010695512228578862,0.70660347,0.02589551436914397,0.020134825
0.00045619968970173167,3.7695575,0.001741726242022456,0.21995375,0.025965999971543037,4.1796415e-07,0.03515060314675793,7.388343e-05,0.0008538387177146172,0.011668789,0.02569392281418134,0.00033991938,0.0004947950390134273,6.641333,0.001760077142406122,1.1627562,0.03397254169852074,0.0021501402,0.06814179864179874,0.027342847,0.0008960914214174928,0.12967226,0.02192856810122196,0.0031718211,0.0005136473689926789,13.343045,0.0016964444318520173,2.1640627,0.032927476800978184,0.028096085,0.07984836515637914,0.17633629,0.0009635767134272361,0.31916332,0.025379603886644224,0.00778488,0.0005259888888602811,24.442947,0.001763347298838198,3.1614006,0.0329484768461303,0.122085914,0.08666797619745402,0.89214754,0.0009929622348863632,0.51859576,0.022796875714058324,0.014625369,0.0005361995545681566,38.90614,0.0016180634780154962,4.118758,0.031445921927557456,0.28902423,0.13838057032719786,nan,0.0010967323848744856,0.7063555,0.026388567755930126,0.020122774
0.0004439406334256221,3.7695575,0.0017626100071439787,0.22620247,0.02638564477342048,4.13036e-07,0.0356077504726792,7.388343e-05,0.0008688835192837619,0.011667002,0.02606554548755022,0.00033992238,0.0004964040081415858,6.641333,0.001787109235418029,1.3228197,0.03452520828494536,0.0021122498,0.0694549819155197,0.027342834,0.0009068745635616194,0.12967344,0.02232732482952997,0.0031718966,0.0005070761288516224,13.343045,0.0016893997000131226,2.4613972,0.03350000782603664,0.027606364,0.08117820943007246,0.17628834,0.0009858569352987356,0.31880525,0.025681539982490776,0.0077809673,0.0005171674771367439,24.442947,0.0017876687155637357,3.5359485,0.03368496875544744,0.120869026,0.08825405900133775,0.8884059,0.00100920987054373,0.52099496,0.02313006129947358,0.014625162,0.0005389859210200874,38.90614,0.001573938120189788,4.5927424,0.03205673331394791,0.2856797,0.14151387585692907,nan,0.0011242651088396087,0.7074213,0.026853523955547385,0.020141695
0.0004460681254277006,3.7695575,0.0017967018315768136,0.22041252,0.026827565015160613,4.1805245e-07,0.036056433571502566,7.388343e-05,0.0008773221704343866,0.011665252,0.0263851255560959,0.00033990844,0.0004915957582914936,6.641333,0.001811724341025443,1.1594307,0.03512935445510915,0.0018770907,0.07059758226886126,0.027342794,0.0009200681992640187,0.12966892,0.02248938083981297,0.003171876,0.0005062294979912362,13.343045,0.0016363950742275587,2.1630704,0.034127668685479354,0.027016075,0.08256372700146,0.17622264,0.0010041217199925866,0.31902072,0.0261404424140762,0.0077834837,0.0005298021868802607,24.442947,0.002009490244090557,3.1596832,0.03426387277265479,0.11982016,0.08974728798826358,0.884074,0.0010214650195391316,0.5190327,0.023594706241107943,0.014621834,0.0005387784071499482,38.90614,0.0017105998471379279,4.1199026,0.03274836504299726,0.2820452,0.14492757419689692,nan,0.001155303795323042,0.70871276,0.027462893588069297,0.020145895
0.0004546918541558885,3.7695575,0.0018274274445637794,0.22616786,0.02732196524572958,9.0642544e-07,0.03642908282844083,7.388343e-05,0.000910245535995013,0.011663527,0.026856497942935677,0.00033991318,0.0004890273194760084,6.641333,0.0018342283911603903,1.3195875,0.035768601399779845,0.0019372524,0.0712771350584392,0.027342785,0.0009395555761376662,0.12966974,0.02286163692728483,0.0031722824,0.0005053849000084613,13.343045,0.0016720037785957435,2.4589624,0.03481999874347821,0.025979716,0.08399830686893048,0.17613918,0.0010092660352986839,0.31874856,0.026581623300444335,0.007779838,0.0005213398239907941,24.442947,0.0018181405411201665,3.5354753,0.03505738645825269,0.11875199,0.09117944258364982,0.88034356,0.0010365739740331524,0.51882404,0.024137011386587155,0.014592962,0.0005346444155854572,38.90614,0.0016842049529909025,4.5931077,0.03350017289963684,0.27925137,0.14880849469918758,nan,0.0011802794501584554,0.70987445,0.02787541935686022,0.020160014
0.000447069906696145,3.7695575,0.0018280645070065345,0.2198186,0.027880552384470188,4.1601285e-07,0.03692831911279687,7.388343e-05,0.0009273322581346813,0.011661817,0.02737278638607157,0.00033991598,0.0004938115438479664,6.641333,0.0018503096128448045,1.1645699,0.03655782045596945,0.0018222395,0.0727187374706513,0.027342746,0.0009597396154256005,0.12966572,0.023268434044439346,0.003171695,0.0005040622144338808,13.343045,0.0016215634858235718,2.1669943,0.035408244117362694,0.025275629,0.08555120968792054,0.1760608,0.0010277180818541508,0.31762898,0.026999880069135025,0.007782383,0.0005166684092754232,24.442947,0.0018461990104322987,3.1619785,0.03547022595635748,0.117019825,0.09269871741167403,0.87610894,0.0010605893022813168,0.5207432,0.024443792556745135,0.014592632,0.0005372817698433729,38.90614,0.0016883320215025119,4.1213284,0.03426231223025492,0.2756167,0.1518648525433881,nan,0.0012110267211184172,0.7112707,0.028395674883254934,0.020192867
0.00044363091886043547,3.7695575,0.0018569730861511616,0.22894129,0.028216593597816038,4.187188e-07,0.037374331173487006,7.388343e-05,0.0009311988582402202,0.011660123,0.027746859415700393,0.00033991496,0.0004928251471303936,6.641333,0.0018867715239757673,1.3208175,0.03697654070066554,0.001575774,0.07372451897411207,0.02734274,0.000980971916728387,0.12966618,0.023661057183718574,0.0031712675,0.0005054595173070473,13.343045,0.0016786815014867378,2.4606383,0.03608668778657115,0.024915796,0.08685469221589821,0.17600028,0.0010493811422992232,0.3184958,0.02745766325720719,0.0077809165,0.0005177479274404634,24.442947,0.001876887623852651,3.5355983,0.03617762548383325,0.115241304,0.09432561055457753,0.8722524,0.0010979828272912916,0.5191501,0.02487075598411528,0.014589879,0.0005555866828321346,38.90614,0.0017273770397462484,4.5929923,0.03475167350012011,0.2732191,0.15518959712769304,nan,0.0012142469831409731,0.71187186,0.028806638642812944,0.020182466
0.0004459052528254688,3.7695575,0.001875038430427334,0.22262208,0.02869792311186237,4.1525237e-07,0.037728032158754234,7.388343e-05,0.0009568497322865629,0.011658452,0.0282691315714536,0.00033991906,0.000495352654551555,6.641333,0.00188875736844992,1.1594669,0.037727353439134144,0.0013606494,0.07507789917123904,0.027342705,0.0009901161688612773,0.1296626,0.02396166501566768,0.0031713056,0.0005096169617027044,13.343045,0.0016872292412777564,2.1633549,0.03675941144216007,0.024031077,0.08823977615850578,0.17596295,0.0010774299014426236,0.32045123,0.027891814158231554,0.007781224,0.0005228091945672142,24.442947,0.0019038667490240187,3.160249,0.0368380006885023,0.113741145,0.09587470845685207,0.8679667,0.0011128095669971246,0.5193657,0.02530468917185707,0.0145880915,0.0005436786620910944,38.90614,0.0017067392774125828,4.120719,0.03538597351538816,0.27035353,0.15849791969937674,nan,0.0012247803489777393,0.7138112,0.029293924483603663,0.020150214
0.0004511363210123299,3.7695575,0.0019088044525456748,0.22795622,0.029278609397754608,4.1299057e-07,0.03826303561218083,7.388343e-05,0.0009735665158534955,0.011656794,0.028625059171047594,0.00033991187,0.0004909535845841414,6.641333,0.001914921555019516,1.3216485,0.038198583469992234,0.0013567251,0.07614997264130839,0.027342696,0.001005483232255626,0.12966272,0.024364332028198987,0.0032131902,0.0005040507892845198,13.343045,0.0017057720984199217,2.460984,0.037259050054542185,0.023189966,0.08970103421015664,0.17593656,0.0010858478188581233,0.31918362,0.028348649713942516,0.0077811526,0.0005227361540143777,24.442947,0.0019180424363917804,3.5351832,0.03744992170083735,0.112760514,0.09733750105702452,35.294846,0.0011378487940112661,0.51951575,0.02572207115590572,0.0145865865,0.0005464939980135698,38.90614,0.0017692214242249194,4.5934873,0.035924707930202464,0.26784024,0.1619319389424553,nan,0.0012488148875667582,0.71404094,0.029716222957774464,0.020123502
0.00045646213854862644,3.7695575,0.0019247020874505066,0.22340408,0.029731185227033812,4.193166e-07,0.03862130698481841,7.388343e-05,0.0009953112635994329,0.011655175,0.02908927198565964,0.0003399141,0.0004916091711326901,6.641333,0.0019315813649944697,1.1629767,0.03892509579725031,0.0012903264,0.07738606858765706,0.027342653,0.0010208382102926928,0.12965961,0.02481667609951858,0.0032137749,0.0005101289308596668,13.343045,0.0017288899913962398,2.1629493,0.03786320438375696,0.02284337,0.09135174031502434,0.1759157,0.0011119812724147257,0.3194115,0.02876325607565897,0.0077838823,0.0005264188441381391,24.442947,0.001958323393133469,3.1625607,0.03808017939695024,0.11226426,0.09887190901707592,35.292408,0.0011516785767328526,0.51947737,0.026088793258116184,0.014587401,0.0005336795255841155,38.90614,0.0017362805113329421,4.1217976,0.036756655928080105,0.26331842,0.16496280102791,nan,0.0012758507085964081,0.71449953,0.030161342513747514,0.020118685
0.0004507277575321496,3.7695575,0.001947047824339409,0.22782306,0.030142897630243432,4.141811e-07,0.038986427909029384,7.388343e-05,0.0010020244604342485,0.011653548,0.029671734383529318,0.00033991373,0.0004894224434392526,6.641333,0.001956507439858147,1.320452,0.039572956958519555,0.0011977614,0.07865033145727855,0.027342642,0.001041569704855127,0.12965865,0.025115328614733052,0.0032123544,0.0005150883981093232,13.343045,0.0017380109657200852,2.4618742,0.03849334208394534,0.022011437,0.09255775348615966,0.17588517,0.00114959910916098,0.31941065,0.029232002886211767,0.0077794567,0.0005227190611185506,24.442947,0.001977566524392127,3.5353186,0.0386989718885161,0.11146419,0.10039861182615693,35.28997,0.0011888606937136502,0.51951164,0.02648908292841432,0.0145922825,0.0005409827002856349,38.90614,0.0018297532643191516,4.5897503,0.037340282224717414,0.261142,0.16818747449932353,nan,0.0012900525848547528,0.7142795,0.03066140282732834,0.020118019
0.00046671747630794665,3.7695575,0.001957332928432152,0.2225186,0.030776164802123925,4.1564377e-07,0.039406290871556844,7.388343e-05,0.0010129948061325454,0.011651971,0.029951551172416657,0.00033991976,0.0004915277055863824,6.641333,0.002029743407620117,1.1614921,0.040115167498255944,0.0011720357,0.07979297451342324,0.027342593,0.0010491181914528299,0.12965606,0.02550854857212731,0.0032129614,0.0005157516311155632,13.343045,0.0017738221798624311,2.1659865,0.03914365190014775,0.02150427,0.09408646083902568,0.17583546,0.0011554006564297847,0.31989497,0.029913441773637063,0.007779225,0.0005204781660244666,24.442947,0.00199640976444685,3.1608377,0.03932830404290664,0.10976487,0.10209580419884463,35.28735,0.001191263222734311,0.51972467,0.026880401500966402,0.014589936,0.0005363251257055838,38.90614,0.0017741718512427594,4.122138,0.03794144619854965,0.2592655,0.17141814811787168,nan,0.0013043506494224337,0.71372795,0.031091556084408827,0.020118786
0.000450633632102316,3.7695575,0.0019901823816222274,0.2301858,0.030982345370908403,4.1354585e-07,0.03989518245715382,7.388343e-05,0.001030252363981812,0.011650382,0.03044181305449456,0.00033991216,0.0004981075861391478,6.641333,0.002135178214604301,1.3196682,0.0406717457542462,0.0011796211,0.08102474186868805,0.02734257,0.001071179187141492,0.12965553,0.02585807590013636,0.0032115981,0.0005151680319935881,13.343045,0.00177179446260977,2.4601383,0.03980635962881414,0.020934252,0.09545081554180278,0.17576228,0.0011681980457090373,0.31989723,0.03020095620304346,0.0077777407,0.0005250395855567019,24.442947,0.0020312446244393607,3.534917,0.04001472254250465,0.10832403,0.10339288750131215,35.28469,0.0012226025995831671,0.519912,0.027271883555554915,0.014588082,0.0005315580564284963,38.90614,0.0018290184814083788,4.5906506,0.03862037364326949,0.25735852,0.17458464703190008,nan,0.0013304198890359009,0.7141898,0.03155016221405406,0.020114508
0.00045755499069179806,3.7695575,0.0019875199698643495,0.22422941,0.03145609265858574,4.1837134e-07,0.04030928602941068,7.388343e-05,0.001040421306571391,0.011648812,0.0310041796016906,0.0003399163,0.00048629856142880663,6.641333,0.0020365290724273237,1.1621904,0.04136960135739563,0.0011711512,0.08223660994055015,0.027342504,0.001079754109278188,0.12965295,0.026266059484000185,0.0032122433,0.0005107246418483555,13.343045,0.0017795869784562716,2.1631305,0.040232922140109754,0.020766476,0.09676591337359111,0.17565699,0.0011954981229833459,0.31936133,0.030647411641465234,0.0077782483,0.0005163966310044218,24.442947,0.0020414055603988736,3.163131,0.0404752540984191,0.10609574,0.10497468207031489,35.28168,0.0012376174504336501,0.5199934,0.027610724414366163,0.014586321,0.0005321550602592262,38.90614,0.001906785397191665,4.1234937,0.0391220064434622,0.25491637,0.17804735475718708,nan,0.0013272859467293268,0.71409,0.03202135173238015,0.020111706
0.0004489594672673515,3.7695575,0.0020668250101152806,0.22831553,0.03195810282735952,4.1347212e-07,0.040743513215732365,7.388343e-05,0.0010679671357252767,0.011647281,0.03130800472905061,0.00033991702,0.0004919074817361044,6.641333,0.002059492100296276,1.3219376,0.04200890681240708,0.0011349205,0.08354725977239598,0.02734245,0.0011203628317120354,0.12965219,0.02664034044636147,0.0032123912,0.0005102473602996074,13.343045,0.0018074934483904923,2.461285,0.04091221109764385,0.020546582,0.09824105528449374,0.17550181,0.0012173924017032343,0.31987178,0.030986751699154932,0.007779072,0.0005231577357044443,24.442947,0.002047317948558235,3.5350847,0.04104674345747168,0.10534047,0.10642299444547722,35.27835,0.0012554436163045464,0.5201399,0.028042401815764607,0.014585552,0.0005344086995880519,38.90614,0.0018577984514247094,4.5885577,0.03981922411393108,0.2525032,0.18120043307010616,nan,0.0013561381361214444,0.7139192,0.032560223858204805,0.020110924
0.00045039988556943303,3.7695575,0.0020588086224161087,0.2245501,0.032417972287761845,4.1816037e-07,0.0411993407261824,7.388343e-05,0.0010925185169991373,0.011645772,0.031884265499788206,0.00033991472,0.0004919429034094459,6.641333,0.0020963699215956564,1.1597912,0.042694054000146156,0.0011001807,0.08475859514271308,0.027342344,0.001144451375269065,0.1296497,0.02700422243048836,0.0032139635,0.0005060443429974839,13.343045,0.0018177950571823334,2.1656637,0.04156167108532307,0.020233447,0.09967177767206782,0.17527607,0.001223197883294363,0.3197889,0.03143209784424731,0.007779163,0.0005216128034184554,24.442947,0.002155026514415762,3.1613643,0.041773531299882705,0.10418961,0.10827830958546006,35.27463,0.0012724548464175312,0.5202788,0.02856422781811229,0.014589175,0.0005569651165943859,38.90614,0.0019027110069457975,4.122434,0.040458489329155,0.25095323,0.18436305343140183,nan,0.0013798476305590674,0.7155829,0.03308906885628988,0.020127181
0.0004691656929873196,3.7695575,0.0021070699891008967,0.22789882,0.032994720542670365,4.157729e-07,0.04157050435730655,7.388343e-05,0.0011056972677220725,0.011644256,0.03221339708293921,0.00033991187,0.000503230958561679,6.641333,0.002100769852653944,1.3197744,0.04321161588720445,0.0011193651,0.08593102818288442,0.027342223,0.0011607981892967861,0.12964857,0.027377546399033496,0.0032128002,0.0005119015236185597,13.343045,0.0018359351675358733,2.4609797,0.042149055772460996,0.01985872,0.10101187628627355,0.17494059,0.0012404876241260874,0.31916028,0.03185439964457016,0.0077778595,0.0005247990410176238,24.442947,0.0020991690372050343,3.5347261,0.04249863905965218,0.103202015,0.10977397234445171,35.270344,0.001286980443002124,0.5203626,0.02904181726709274,0.014587351,0.0005328746191392254,38.90614,0.0018545056227594614,4.5899897,0.04099901751448799,0.24934016,0.1878825876146688,nan,0.001389290294726379,0.71450543,0.03345065287513924,0.0201143
0.00045081799986240056,3.7695575,0.002134067367296666,0.22332665,0.03330279833005209,4.1501355e-07,0.041987388299977675,7.388343e-05,0.0011374959196795576,0.011642756,0.03262896382782076,0.00033991763,0.0004936360973099779,6.641333,0.0021167091985366173,1.1633898,0.043795780127402394,0.0011174412,0.08708395225361788,0.027342018,0.0011913481308646235,0.12964673,0.02776203375875152,0.0032129132,0.0005130685488360801,13.343045,0.002026258455589414,2.1653185,0.04273805960048256,0.019965364,0.10242937255617497,0.17452952,0.0012537691821344198,0.31966078,0.03228148371313832,0.0077797347,0.0005279543662743111,24.442947,0.002143202264394079,3.1635652,0.04315981447164501,0.10206388,0.11144651534268633,35.265965,0.0013002046352984119,0.52012,0.02942250958544069,0.014586304,0.0005417049118883109,38.90614,0.0019545998412650077,4.1242614,0.04166846071436469,0.24749286,0.1907446964710419,nan,0.0014082250455727003,0.7150556,0.03390138644691822,0.020115638
0.0004495252825519336,3.7695575,0.002136472639893847,0.23007865,0.03381466338677066,4.1516137e-07,0.04243631218393733,7.388343e-05,0.001126889453419218,0.011641278,0.03313643614362393,0.00033991665,0.0004946691739106817,6.641333,0.002167971725575626,1.3199269,0.04447409192798659,0.0010271289,0.08838146142661572,0.027341744,0.0011978653181743408,0.12964512,0.028245091739310217,0.0031705152,0.0005056334074719676,13.343045,0.001956194948704381,2.4599123,0.043434922285710595,0.01946678,0.10390528475732676,0.17473039,0.001275123189702364,0.31957337,0.032723858626559375,0.007778669,0.0005199139592836477,24.442947,0.002160863720013627,3.5349295,0.043899870585716726,0.101069175,0.11314340729898374,35.26164,0.001323397561857876,0.52042204,0.029874457944450632,0.0145846605,0.0005360844507314531,38.90614,0.0019755956500635617,4.5893097,0.042272368570723175,0.24477452,0.19412210416880304,nan,0.0014288244753177942,0.7147993,0.03439035042621462,0.020110756
0.0004562821044320507,3.7695575,0.0021584755787625908,0.22470453,0.03430648694380319,4.1729336e-07,0.04273231372935698,7.388343e-05,0.0011728198530285487,0.011639841,0.033695800467726904,0.0003399155,0.0004777040137144338,6.641333,0.002168128619003775,1.1599113,0.045084545269076313,0.0013887265,0.08956357829904715,0.027341321,0.0012057869711258847,0.12964347,0.028536059542758656,0.0031707643,0.0005116622451459988,13.343045,0.0020584906873825403,2.1631474,0.04412702308369002,0.019410148,0.10524772447700213,0.17445154,0.0012854942188797785,0.31950143,0.033129287842062434,0.0077775684,0.0005176173255479495,24.442947,0.002150991341664589,3.1616414,0.04433639577057745,0.09974781,0.11452996951328324,35.257324,0.0013418246798849265,0.5203433,0.03022901101669829,0.014582004,0.0005402842761582828,38.90614,0.002018293970031664,4.124702,0.04296392979699054,0.24198808,0.19716955870057323,nan,0.0014446330637105606,0.71481806,0.03493665291295786,0.020113282
0.0004563046723072018,3.7695575,0.002176897062786988,0.22801648,0.0345804671840077,4.1213784e-07,0.04326567664143762,7.388343e-05,0.0011873981412832758,0.011638405,0.03401911690099431,0.0003399138,0.00048730350671602143,6.641333,0.0021746086839786066,1.3215308,0.04555462423013523,0.0014740566,0.09076655487297103,0.027340705,0.0012230009945674932,0.12964183,0.02893863729966272,0.0031710959,0.0005100876872893423,13.343045,0.0020653739845978895,2.4636407,0.04464526565612427,0.019146279,0.10678456420012351,0.17427693,0.001312757723399305,0.31952244,0.033633838956510384,0.0077770976,0.0005214060405601881,24.442947,0.0021879161942550645,3.5345862,0.04492966919538698,0.09879816,0.11609643949860973,35.253082,0.0013468440804198117,0.5203561,0.03052015530078539,0.014584471,0.0005352036600233987,38.90614,0.0019934651850988822,4.588401,0.04368980284780264,0.24042918,0.2003148406428019,nan,0.0014733619084249118,0.7150628,0.03533885744234015,0.020114036
0.00046049645471586177,3.7695575,0.0022093219216912986,0.22484379,0.03515625427244231,4.184451e-07,0.04375605093082413,7.388343e-05,0.0011879534184367263,0.011636966,0.0346402872852715,0.0003399198,0.0004910744855878875,6.641333,0.002235326874236177,1.1612326,0.04638046026063551,0.0011762369,0.09193803864265127,0.027339783,0.0012502586537240339,0.1296402,0.029298437887337058,0.0031897053,0.0005057036404364875,13.343045,0.002006907261508916,2.1647997,0.04554307355512199,0.01861134,0.10830257774131107,0.17417704,0.0013308504881403807,0.31945857,0.034207374943486815,0.0077797743,0.0005188778623040499,24.442947,0.0022059257458230215,3.163675,0.04558315410145691,0.09785354,0.11755870048322582,35.248825,0.0013711063337312744,0.52026033,0.030967786741842116,0.01458341,0.0005426254235706957,38.90614,0.0021253146688520377,4.1262746,0.044093894614239355,0.23895314,0.20379301587984497,nan,0.0014873041184286454,0.71544325,0.03575667283231659,0.02011138
0.0004520422525570861,3.7695575,0.002192087111595486,0.22755401,0.03558779957072277,4.1743772e-07,0.04402891978887575,7.388343e-05,0.001210271363562372,0.0116355615,0.034911703627689604,0.00033991475,0.0004866547981343631,6.641333,0.0022160625357979112,1.3195614,0.04698595014300996,0.0011276847,0.0932818713132292,0.027338399,0.0012626308899905002,0.12963864,0.029703246657403985,0.0031793206,0.0005055880708553429,13.343045,0.0020128386555838267,2.4599726,0.045834548799653665,0.018209893,0.1096169592829288,0.17406067,0.001349448375137789,0.3191733,0.03486334844159761,0.0077768285,0.0005259878467435816,24.442947,0.0022486166330054403,3.5347877,0.046292565713104396,0.097412616,0.11925368998532317,35.244587,0.0014015470622938924,0.52040875,0.03130683332814702,0.014579284,0.0005373634045744049,38.90614,0.002134716827256073,4.588535,0.04475393664324656,0.23651296,0.2072501309947776,nan,0.001492587061116605,0.716612,0.03615765367202195,0.020114284
0.0004565226431171011,3.7695575,0.0022515566956384904,0.22365321,0.03600017217021169,1.013327e-06,0.04448874234554491,7.388343e-05,0.0012324768785620108,0.011634168,0.035414727975148705,0.00033992055,0.000489638349989296,6.641333,0.0023090696901947793,1.1623111,0.047680513715438015,0.0012054045,0.09442797488632745,0.02733633,0.0012815199467420045,0.12963709,0.030043288800931933,0.0031788442,0.0005072746055666357,13.343045,0.0021121463286025185,2.1651816,0.046634781871190564,0.017870592,0.11130136558120804,0.17393668,0.0013548525295586193,0.3190503,0.03542447523213923,0.0077784737,0.0005280226350296289,24.442947,0.002276192861609161,3.1616616,0.046952496297724015,0.096796654,0.12072058018363481,35.240334,0.001411417224444449,0.52009714,0.03172213161430721,0.014582617,0.0005359928985791547,38.90614,0.0020847556013281325,4.1256557,0.04549944594203096,0.23458207,0.21098565084061452,nan,0.0015155215638390344,0.7164123,0.03666044412613181,0.020109747
0.000458250858255529,3.7695575,0.00231686893434796,0.23000664,0.0365049043853235,4.144678e-07,0.0449877152618553,7.388343e-05,0.001239851204844724,0.0116328,0.035874134082613245,0.00033991176,0.0004810484988847747,6.641333,0.0022466995570409507,1.3196924,0.04837563200022227,0.001215423,0.0956465474729027,0.027333228,0.0012917422583060606,0.12963547,0.030418036472318426,0.0031739776,0.0005097907410069768,13.343045,0.002123394514201209,2.459372,0.0471712508588098,0.017604446,0.11265470825767676,0.1738769,0.0013801297477246926,0.31899467,0.03590847521222063,0.007776744,0.0005237026324030012,24.442947,0.002292415768606588,3.5344465,0.047631339156734086,0.096111454,0.1221624904694701,35.236034,0.0014224399077273637,0.5200136,0.03216614797212449,0.014583908,0.0005394799675725933,38.90614,0.0021237637200725397,4.5898256,0.04611065737138103,0.2328169,0.2139545040138598,nan,0.0015278768582834995,0.7165562,0.03709087969868311,0.020107115
0.00045373459441387757,3.7695575,0.0022846898469807845,0.22541332,0.03691595593201263,4.1757932e-07,0.0454692229279317,7.388343e-05,0.0012622149437333324,0.011631441,0.03622828035981261,0.000339914,0.000494520502015283,6.641333,0.0022956720829409145,1.1612828,0.04891833527113444,0.0010588052,0.09691267784385542,0.027328584,0.0013099960030189585,0.12963393,0.030780467517407876,0.0031714903,0.0005141586212973509,13.343045,0.00216427071585453,2.1658857,0.047866407658771745,0.017263336,0.11407015268424792,0.17387187,0.0013970028618516934,0.3188894,0.03616277645674667,0.0077750674,0.0005244971688703767,24.442947,0.0023098584056632327,3.1637046,0.04801436978492087,0.095550954,0.12394492001372523,35.231667,0.001444289641987,0.5196061,0.032614802657293954,0.014579478,0.0005316053900668131,38.90614,0.002133940774448482,4.1266685,0.04669618721485936,0.23116702,0.2166242158273235,nan,0.0015489973951563504,0.7167622,0.037612437258940194,0.020107474
0.0004545762524441151,3.7695575,0.0023166014317290056,0.22849299,0.03760483049055828,4.1438034e-07,0.045818130815002536,7.388343e-05,0.0012801477185483757,0.011630085,0.03684125341242179,0.0003399221,0.000488070099448253,6.641333,0.0022625712759327143,1.3217158,0.049347152314814076,0.0009525818,0.09815669925550798,0.02732164,0.0013115921367259163,0.12963232,0.031190525856800377,0.0031709718,0.0005039016204453739,13.343045,0.0022038713413556773,2.4623342,0.048333658643865164,0.01709511,0.11544272623058142,0.17387237,0.0014129268890080442,0.3188735,0.03684327441567022,0.0077770003,0.0005207722354347684,24.442947,0.0023311213383983287,3.5346632,0.04882783628501264,0.0949639,0.12537582675826603,35.227367,0.0014533680894279056,0.51994264,0.033003152057062835,0.014577893,0.0005386132965962004,38.90614,0.0021778535014683647,4.58894,0.04739692220131734,0.2294613,0.21972233115229756,nan,0.0015617978491354735,0.71706307,0.03812687844370625,0.020104902
0.00044592775288037956,3.7695575,0.002343233095681561,0.22587952,0.037983894828773505,4.1616542e-07,0.04620908564122926,7.388343e-05,0.0012883388845615887,0.011628754,0.03715637209825218,0.0003399126,0.0004950391287150393,6.641333,0.00234045652007418,1.1607474,0.050175552258068426,0.00092923647,0.09933866812914079,0.027311279,0.00133557623217348,0.12963073,0.03158367540121877,0.0031710549,0.0005173267318667578,13.343045,0.0022441293395656556,2.1641378,0.04904786714385929,0.016829373,0.1168850707256102,0.17387165,0.0014284523159731179,0.31905624,0.03733968662730019,0.0077772248,0.0005322062478766643,24.442947,0.0023262191387558623,3.1617703,0.049424113113699215,0.09403994,0.1267971792407999,35.222954,0.0014725025015650316,0.51983875,0.033486180800744995,0.014578795,0.0005387684809809018,38.90614,0.0021797446775183612,4.126267,0.04798409059710269,0.22842792,0.22345865098759532,nan,0.0015749405846997562,0.7170541,0.03850660481423672,0.020108342
0.00045511047628575134,3.7695575,0.0023713022545312663,0.2281278,0.03832546330190131,4.1477227e-07,0.04668729752801092,7.388343e-05,0.0012972166998411663,0.011627434,0.03775472248505269,0.00033991318,0.0004933436268474907,6.641333,0.0023605858172023935,1.3193552,0.05080013347157676,0.0008959589,0.10058730086145391,0.027295869,0.001351104060736751,0.12962918,0.03197250911533566,0.003172143,0.0005073572020046413,13.343045,0.0022114213213457593,2.4592242,0.04959137522548969,0.016592208,0.11834637225838378,0.1738671,0.0014468268310218783,0.31898603,0.03777984761566456,0.007776977,0.0005283820037397423,24.442947,0.0027401217671909504,3.5343528,0.04997110828823809,0.09341692,0.1283685212722048,35.21865,0.0014862090628926774,0.51961136,0.03383293136887784,0.01457939,0.0005372599631414882,38.90614,0.002226036908437631,4.58791,0.04873448834155819,0.22787134,0.2260936844229166,nan,0.0015978424577042462,0.71788067,0.039103543201261866,0.020105347
0.0004513428102945909,3.7695575,0.002385789811378345,0.22460258,0.03881177845677095,4.1574916e-07,0.0470796320554135,7.388343e-05,0.001317242418715198,0.011626124,0.03807671031182898,0.00033991624,0.0004899983362993225,6.641333,0.0024143631041183005,1.1634088,0.051391341655315566,0.00082881533,0.10171172184137893,0.027273122,0.0013603154309759183,0.12962766,0.032305113114749213,0.003172497,0.0005103710727001142,13.343045,0.002252021991714303,2.165217,0.05018832628349108,0.01674669,0.11975117877425093,0.1738646,0.001471857370858613,0.3189234,0.03819333237229979,0.0077783223,0.0005199786310050902,24.442947,0.0023768810344128206,3.1639726,0.050660728287350916,0.09283125,0.13011859952738242,35.21429,0.0015069329811459673,0.5198033,0.034226428930248534,0.014577219,0.0005359736091424046,38.90614,0.002298414204602263,4.126328,0.049248009063636085,0.22686385,0.23065473857734883,nan,0.001612549294152164,0.7175233,0.039430131916222834,0.020103432
0.0004544272024151204,3.7695575,0.0024379139074257442,0.23042704,0.039273254388743746,4.147608e-07,0.04776610932978136,7.388343e-05,0.0013276299148897773,0.011624835,0.038491625199094416,0.00033991388,0.00048663479956199545,6.641333,0.0024421057359515024,1.3200147,0.05203885712960203,0.0007891364,0.10308832412785185,0.027239995,0.0013781172764554088,0.12962608,0.03278391064211194,0.003171466,0.0005063418452794264,13.343045,0.002267966431598844,2.461687,0.05094286599695417,0.016609164,0.12141214207180642,0.17385791,0.0014775617074587247,0.3189369,0.038637783416613405,0.0077756667,0.0005276254070257501,24.442947,0.002401294812859435,3.5346525,0.05122633906680026,0.092490956,0.1314295174154852,35.21003,0.0015119864436897582,0.5197584,0.03464355775920142,0.014578096,0.000539838509434568,38.90614,0.0022883740243768054,4.589097,0.05001839238352009,0.22575311,0.23316474945750087,nan,0.0016367284617320235,0.7176711,0.039901378642701144,0.020104181
0.0004555407828551584,3.7695575,0.0024368249600021435,0.22599879,0.03982052718388981,4.1646246e-07,0.04803831967126045,7.388343e-05,0.0013433966572629287,0.011623565,0.038911580239489145,0.00033991487,0.000491010398870068,6.641333,0.0023952950239514133,1.1607869,0.05259411467205999,0.00073852413,0.10411668965992119,0.027192986,0.0013988808525526631,0.1296246,0.033047756941856014,0.0031715923,0.000510386589448899,13.343045,0.002297602264277105,2.1650515,0.05157355277499716,0.01631365,0.12269355968538938,0.17385112,0.0014923573512850062,0.31895953,0.039116334985010326,0.0077770883,0.000538984656150985,24.442947,0.0024404433173393567,3.1624265,0.05179574490092429,0.09206074,0.13289895848637182,35.20567,0.0015315900892850808,0.51963305,0.03507854447234422,0.014575733,0.0005366261105685095,38.90614,0.002259486827034769,4.1250954,0.05051215284204642,0.22476573,0.23619671082789345,nan,0.0016797816472826526,0.7182803,0.04053572158528758,0.020107659
0.000456556934996375,3.7695575,0.002476045505609363,0.22850455,0.0401635264412367,4.13854e-07,0.04838108107214794,7.388343e-05,0.0013613757203898528,0.011622286,0.03935897059938205,0.00033991487,0.00048420471144241416,6.641333,0.0024461730814073234,1.3215361,0.05331034070113674,0.00073452434,0.10548721134130444,0.027129367,0.0014137990412834498,0.12962303,0.03344010492853288,0.003171373,0.0005068417391573478,13.343045,0.002408337364571967,2.461148,0.05217831407207996,0.01840358,0.12425973748655192,0.1738407,0.0015017808312716495,0.3189214,0.03952947431243956,0.007774913,0.0005164204907237686,24.442947,0.002468458017267819,3.5345972,0.05258599017480654,0.091332436,0.1343889242570315,35.201283,0.0015291469011322729,0.51990837,0.035368837372932053,0.014576323,0.0005649146477226168,38.90614,0.002261258887260088,4.5891557,0.05204760391331677,0.22352655,0.2411090170166322,nan,0.0016230066910419348,0.71821505,0.041017414012458175,0.02010243
0.0004534742413920217,3.7695575,0.0024713654846086034,0.22624034,0.04089285627207053,4.2063172e-07,0.04879047190271584,7.388343e-05,0.0013756043134323722,0.011621029,0.03999105358629355,0.00033991807,0.0004916912548776183,6.641333,0.0024782317961632673,1.1620322,0.05389301668453429,0.0007311609,0.1065874136718256,0.027049916,0.0014076814581640063,0.12962146,0.03382258648551734,0.0031716472,0.0005076569084277642,13.343045,0.002387540967236938,2.1640294,0.052697461785282944,0.01778363,0.12564975858466434,0.17382777,0.0015059180311259945,0.31888133,0.04003113031420591,0.007775949,0.0005270061373843679,24.442947,0.0024845958269932972,3.165368,0.05321726184005716,0.090703264,0.13602181708639755,35.196835,0.001549351555395073,0.5198994,0.03574452875514648,0.014574614,0.0005493652997039524,38.90614,0.0021685792484121133,4.126036,0.05300525420046013,0.22209148,0.24325307154296233,nan,0.0016617138369973484,0.7185409,0.04164418242871761,0.020101156
0.0004538715504043336,3.7695575,0.002438365783974795,0.22823375,0.04119455798396043,4.1612023e-07,0.04919580118564356,7.388343e-05,0.0013835697177065804,0.0116198,0.04020717831361773,0.00033991504,0.0004992735525759469,6.641333,0.0025368896013657958,1.3198725,0.054576079682114406,0.0007592142,0.10783724224228146,0.02696153,0.0014425781021626398,0.12961994,0.03417426220008305,0.003171488,0.0005152857801710654,13.343045,0.002388144172728062,2.4589505,0.05344757487099351,0.018473314,0.12699501102989805,0.17380738,0.0015251932346894007,0.3189313,0.04061152051602091,0.0077755763,0.0005289471861407427,24.442947,0.0024990854543700284,3.535085,0.054014133156410286,0.0902852,0.13758428464477349,35.19231,0.0015755552492669918,0.51950985,0.03614043554324391,0.014574429,0.0005655111652699167,38.90614,0.0023901101572638647,4.588971,0.05334541558820222,0.2211108,0.24681121255603752,nan,0.001657982458576693,0.71907043,0.04193431622614818,0.02010391
0.00045320810096537964,3.7695575,0.002483310677177672,0.22519745,0.041621527057473684,4.1722268e-07,0.04967555726845084,7.388343e-05,0.0014015392052907762,0.011618584,0.040848786214233504,0.00033991667,0.00048815724571302005,6.641333,0.0025192084958377695,1.1628492,0.055166314286179845,0.0007193054,0.1092302264695588,0.026874911,0.0014511451028353935,0.12961842,0.03462842280111675,0.0031714856,0.0005061097227070214,13.343045,0.0023228008857196464,2.167977,0.054243940582299345,0.017683966,0.12902965742895114,0.17377996,0.0015421632725712178,0.31891924,0.04061422101554594,0.007778615,0.0005192229808640799,24.442947,0.002513487968494051,3.163839,0.054422180687210386,0.090341404,0.13911380727076902,35.188015,0.0015952449582982808,0.5197905,0.036509571502184764,0.014576848,0.0005521233610010572,38.90614,0.002419778492767364,4.126142,0.055467069943967676,0.22015654,0.25623959728649687,nan,0.0016533127674234233,0.71940076,0.042672454826866414,0.02010178
0.0004521386064589024,3.7695575,0.002499583035907043,0.23078173,0.04198602461256087,4.143016e-07,0.05011484705610201,7.388343e-05,0.001421005452716989,0.011617364,0.04113633688372959,0.00033991472,0.00048820776999595436,6.641333,0.002559539401471349,1.31965,0.055574660543684984,0.0009529702,0.11031430184209187,0.026798397,0.0014677473432717046,0.1296169,0.034902417870970176,0.0031714097,0.0005072181324274945,13.343045,0.002429799543128216,2.4604244,0.05484459465369582,0.017343182,0.13010861516896902,0.17374219,0.0015588429043002958,0.31893024,0.041057902172074785,0.0077763023,0.0005235146250176642,24.442947,0.002540032807238666,3.534648,0.05511763309893598,0.08952891,0.1405084157113119,35.183857,0.0016227959811388117,0.519756,0.036958320796423194,0.014575051,0.0006865458844362625,38.90614,0.0023865505412686617,4.588641,0.05492380124383739,0.21913923,0.25697094744204413,nan,0.0016612561241490767,0.7191912,0.04328816498663011,0.02010217
0.00045846435700410174,3.7695575,0.002583314187192757,0.22669733,0.042599142658790314,4.1704533e-07,0.05055229465443907,7.388343e-05,0.001431752126264785,0.011616156,0.04156253257034613,0.00033991688,0.0004914610662963241,6.641333,0.002586884571605229,1.1617469,0.056160000743277906,0.0011850076,0.11147199192782864,0.026739309,0.001489124643034302,0.12961537,0.035366647326320944,0.0031713592,0.0005138846071370478,13.343045,0.0024944013829476066,2.1643946,0.055507449554612065,0.016911019,0.1316283203861011,0.17371196,0.0015797342232960674,0.3189311,0.04152176222996786,0.0077771954,0.0005329468739717933,24.442947,0.002557449321362323,3.1660564,0.05573573861703542,0.09050132,0.14236794530214475,35.179703,0.0016300729620436739,0.51962847,0.03746140336983704,0.014575637,0.0005676613118765609,38.90614,0.00244915250289653,4.126872,0.05735340472809704,0.21818955,0.26436802671690074,nan,0.00166811292112938,0.71926993,0.04368584109969171,0.020105101
0.0004485977041268988,3.7695575,0.0025727994700095484,0.22886224,0.04298014995708529,4.146106e-07,0.050865606173673375,7.388343e-05,0.0014544257908793432,0.011614959,0.04202731990122369,0.0003399141,0.000494433551444672,6.641333,0.0025766654354187524,1.321689,0.05697524045993175,0.00086441665,0.11269112397151601,0.026710248,0.0014913033890271827,0.12961389,0.03569417382823303,0.0031714125,0.0005042185352316925,13.343045,0.0024113405770289577,2.4607718,0.05598753541375377,0.016224388,0.1330339220285948,0.17370753,0.0015852272688810316,0.31894416,0.041995935428089326,0.0077743647,0.0005217599455832637,24.442947,0.002579775977148009,3.5347261,0.05635427840253604,0.088152,0.1436685518428151,35.175564,0.0016565000319720379,0.51973075,0.037757166243890035,0.01457396,0.0005864696748321876,38.90614,0.002587203791564596,4.5892367,0.057219408096612565,0.2173654,0.2639879063104412,nan,0.001701766178860063,0.7194911,0.044144421015932626,0.02009966
0.0004547817872371525,3.7695575,0.0025507257484631346,0.2268275,0.04339463695983536,4.1724337e-07,0.05137169569996851,7.388343e-05,0.0014593940894452057,0.011613807,0.04267618194488543,0.0003399159,0.0004971414438581892,6.641333,0.0026098384970932136,1.1611787,0.05761430564037125,0.00079364056,0.11401134321432826,0.026709445,0.0015074480834217478,0.1296124,0.0360226867288085,0.003171646,0.0005163472438497203,13.343045,0.0024416695844515094,2.164045,0.056738003868875765,0.015589666,0.13439881918852084,0.17370772,0.0016133230551412063,0.31896585,0.042430345968542886,0.0077756555,0.0005235528665528234,24.442947,0.00259148426869485,3.1643546,0.05706493078531431,0.08761479,0.14518172228542556,35.171406,0.0016801137585758365,0.51957506,0.03819740612858108,0.0145772295,0.0005461474574237529,38.90614,0.002478423932833331,4.1264005,0.05796319558617792,0.21580872,0.2677212525824351,nan,0.0017408603055602205,0.7199332,0.044620104701191717,0.02009981
0.00045362022899956043,3.7695575,0.0026031428886510964,0.22838879,0.04389586889883503,4.1536856e-07,0.05179908971601565,7.388343e-05,0.0014773226208552453,0.011612634,0.043084902013652025,0.00033991496,0.0004956423141328352,6.641333,0.0026268589554820205,1.3194357,0.058175542057558365,0.0007766656,0.1153493515714737,0.026709443,0.0015162609505600163,0.12961094,0.03659379792931889,0.0031720067,0.0005090818518573153,13.343045,0.002537666288470583,2.461289,0.05727799022570252,0.0152726015,0.13588047590040203,0.17370668,0.0016361757159964847,0.31898585,0.04285776011446225,0.007775472,0.000526101234568549,24.442947,0.0026467204584540533,3.5343616,0.05765517472588856,0.08705928,0.14691090810145918,35.16725,0.0016746279121310052,0.5195938,0.03859095485781187,0.014575805,0.0005593607121513092,38.90614,0.0025088816057957175,4.5886464,0.05782050905649417,0.21431592,0.2662140215647274,nan,0.001752612022849332,0.71956944,0.045174751432412966,0.020099686
0.0004472909618801038,3.7695575,0.002688456859905273,0.22547069,0.04458212022935705,4.1458665e-07,0.052254057487672464,7.388343e-05,0.001487109840980598,0.011611472,0.04339512151200325,0.00033991865,0.0004920332091694166,6.641333,0.0026505512641077597,1.1638328,0.05870219141610765,0.00076236407,0.11637452867414269,0.026709443,0.0015257062918805915,0.1296094,0.03686776014344235,0.0031716574,0.000508926609464522,13.343045,0.0024709022025178585,2.1670973,0.057972570854638306,0.015145921,0.13733858141349628,0.17370638,0.0016345148439951506,0.31901082,0.043235671457036266,0.0077753947,0.000522845926278803,24.442947,0.002640431074292532,3.1665127,0.05821399080201185,0.08641338,0.1481946104389083,35.163116,0.0017065727411370193,0.52003306,0.03896015964149098,0.014573407,0.0005681004362579967,38.90614,0.002510074447075437,4.127402,0.0595200893735247,0.21318053,0.27466417629537837,nan,0.0017792053468625192,0.7197212,0.04561885231274313,0.020101013
0.00044355841514854026,3.7695575,0.0026532311542957487,0.23066264,0.04497871142645766,4.145498e-07,0.0526552112556861,7.388343e-05,0.001499936201277056,0.011610335,0.04382986599812284,0.00033991784,0.0004875710291422105,6.641333,0.00267515779855395,1.3198861,0.05956274881360254,0.0007680681,0.11760832872740658,0.026709443,0.00154346154342472,0.12960793,0.037123766884074684,0.003172084,0.0005080258258718199,13.343045,0.002432523959848498,2.459508,0.05852027455610888,0.015051992,0.13866425541262808,0.17370471,0.0016514225044354264,0.3189964,0.04385393570909011,0.0077752974,0.0005302192211550261,24.442947,0.0026936918971062237,3.5345726,0.05878893345694191,0.08537682,0.14974430689887544,35.158993,0.0017233983558835463,0.51971763,0.0394019295727568,0.014574285,0.0005651269798566188,38.90614,0.0025636617887565597,4.5883512,0.05814830467071651,0.21161442,0.27723831485491246,nan,0.00177420009656011,0.7197701,0.046005719158399315,0.02009792
0.00045596935197577944,3.7695575,0.002694767125981993,0.22680229,0.0455092178308405,4.1885096e-07,0.05314351337230099,7.388343e-05,0.001511109457866821,0.011609217,0.04425976985865938,0.00033991618,0.0004895745097060821,6.641333,0.0026698841212783007,1.160889,0.05997721318687711,0.00074124825,0.11880869925454525,0.026709443,0.0015448718551113935,0.12960649,0.03755772592765944,0.0031722223,0.0005085176854128284,13.343045,0.002606023052940145,2.164231,0.059360979156502125,0.014905378,0.14026595144366313,0.17370366,0.0016906299082994727,0.31899416,0.04411326198772129,0.0077753826,0.0005281891648524574,24.442947,0.002708414608579395,3.164647,0.0594560155013044,0.08461675,0.15152854859895473,35.154858,0.001744369097868912,0.51969266,0.03981853997268315,0.014572971,0.0005577635361447132,38.90614,0.002598336032824591,4.1276245,0.06014255845719683,0.21044114,0.2801146551501006,nan,0.0018038785191186303,0.71987695,0.04604178521383022,0.020101251
0.0004560206737369299,3.7695575,0.002731528522646321,0.22880216,0.04575986458720373,4.1274296e-07,0.05347123665602079,7.388343e-05,0.0015225100534236326,0.011608098,0.04490520135898675,0.00033991472,0.0004947011343070438,6.641333,0.002730538470038612,1.3211379,0.060717525226729255,0.000700187,0.12004573502677626,0.026709443,0.0015730365811448012,0.12960503,0.03788428880008204,0.003171212,0.0005089091461351408,13.343045,0.0026643790426065348,2.4603965,0.059828563155939,0.0152990855,0.1415878853444675,0.17370075,0.0016917100495858384,0.31900245,0.04454231327233304,0.0077758837,0.0005247878371238974,24.442947,0.0027457268126974146,3.534276,0.060075802297797055,0.084004305,0.15292028670165952,35.150734,0.0017649259208535244,0.51935196,0.040072335144837525,0.014572694,0.0005411176302669836,38.90614,0.0026489606544574987,4.5890274,0.05894201219946678,0.20937811,0.2816914506921811,nan,0.0018906314380001275,0.71969354,0.04643944187056539,0.02009728
0.00045047355240343935,3.7695575,0.0027676081698986567,0.22720225,0.04617162502836436,4.2119288e-07,0.05388361212597893,7.388343e-05,0.0015335586191088494,0.011606996,0.04515362275664562,0.00033991653,0.0004932723438666602,6.641333,0.0027234788744577338,1.1619273,0.0612219754423547,0.001504681,0.12131609987201435,0.026709443,0.0015953444422754858,0.12960355,0.03838010244237792,0.0031768098,0.0005130456502748919,13.343045,0.002649058664350637,2.1667593,0.06026539007268313,0.015094449,0.14305396635817097,0.17369783,0.0017016111637266087,0.31899628,0.044990327200918855,0.0077761747,0.0005267974218752768,24.442947,0.0027449373874281133,3.1667507,0.06070286135821205,0.0836656,0.15441828708696578,35.14659,0.001781106364963177,0.5195971,0.04059227065715406,0.01457367,0.0005508127061350803,38.90614,0.0026175228657666595,4.1279125,0.06233325629894222,0.20856772,0.2851871418700154,nan,0.0018403090282975297,0.7197144,0.04733059585560113,0.020103214

